Optimization of geometric hypergraph embedding

We consider the problem of embedding the nodes of a hypergraph into Euclidean space under the assumption that the interactions arose through closeness to unknown hyperedge centres. In this way, we tackle the inverse problem associated with the generation of geometric random hypergraphs. We propose two new spectral algorithms; both of these exploit the connection between hypergraphs and bipartite graphs. The assumption of an underlying geometric structure allows us to define a concrete measure of success that can be used to optimize the embedding via gradient descent. Synthetic tests show that this approach accurately reveals geometric structure that is planted in the data, and tests on real hypergraphs show that the approach is also useful for the downstream tasks of detecting spurious or missing data and node clustering.

==> figures/clustering_high_school_ari_list.txt <==
5.976587509085624639e-01
5.985402176880012526e-01
6.261345989434916603e-01
6.368647180804729580e-01
6.365211729198515522e-01
6.396303911870010461e-01
6.476280443033526346e-01
6.417309980932504043e-01
6.375303817979439680e-01
6.860722356495818630e-01
6.812623166216200676e-01
7.704555347927266595e-01
6.952663183706566663e-01
7.790483699670927020e-01
7.561832899694926891e-01
6.953381068531042652e-01
7.589556531371038917e-01
7.551492078994346269e-01
7.491649450410526878e-01
8.458872183459392735e-01
7.734659380326953659e-01
8.551702285743179033e-01
7.864826282520699374e-01
8.554217624135093123e-01
7.860397963923764220e-01
7.770369505771178575e-01
8.489942170077283690e-01
8.667027814402605834e-01
8.590617672796745374e-01
8.569791247910275578e-01
8.560166972343876690e-01
8.525661439084447624e-01
8.509209443271096296e-01
8.540207159438503171e-01
7.909732636994778465e-01
8.615898411647824329e-01
8.525661439084447624e-01
8.554058455387354432e-01
8.500470034654767915e-01
8.594366461417867198e-01
8.594366461417867198e-01
8.591413255474350530e-01
8.525661439084447624e-01
8.562524082183767815e-01
8.627552263011759592e-01
8.430493115088220080e-01
8.565066840502221224e-01
8.363027224218949618e-01
8.513583279711203211e-01
8.546846528517643149e-01
8.597736198421268572e-01
8.556216061975850939e-01
8.561304343944864392e-01
8.561304343944864392e-01
8.507104201500710339e-01
8.556216061975850939e-01
8.615898411647824329e-01
8.556216061975850939e-01
8.556216061975850939e-01
8.556216061975850939e-01
8.627552263011759592e-01
8.558552779226770157e-01
8.558552779226770157e-01
8.546956796974929382e-01
8.494843387513878463e-01
8.494843387513878463e-01
8.559928180591515057e-01
8.555191647920161735e-01
8.503718131691273552e-01
8.526285807361998481e-01
8.621218469002156493e-01
8.503186974868638393e-01
8.496449714820065724e-01
8.518435694867561025e-01
8.518435694867561025e-01
8.558552779226770157e-01
8.533468430284705253e-01
8.541079075125158626e-01
8.555004601452559365e-01
8.555004601452559365e-01
8.555004601452559365e-01
8.555004601452559365e-01
8.555004601452559365e-01
8.555004601452559365e-01
8.555004601452559365e-01
8.583567204361512992e-01
8.583567204361512992e-01
8.503997911811121968e-01
8.535792456725985744e-01
8.501874988722113446e-01
8.501874988722113446e-01
8.526254989213496449e-01
8.526254989213496449e-01
8.526254989213496449e-01
8.509744714946237965e-01
8.509744714946237965e-01
8.505167302537262053e-01
8.505167302537262053e-01
8.505167302537262053e-01
8.488082034517160368e-01


==> figures/clustering_primary_school_ari_list.txt <==
4.567372351700384470e-01
5.908540252602106913e-01
5.930514299555972313e-01
6.230827007569845755e-01
6.053661412291219124e-01
5.673742970951938247e-01
6.062866500257121372e-01
6.755407393797250304e-01
6.749884694617980241e-01
6.660459393379047910e-01
6.868251146074875191e-01
6.715344508796308176e-01
7.585703507180834304e-01
6.749884694617980241e-01
7.409332720893226920e-01
6.755407393797250304e-01
7.391332478759934377e-01
7.574040175213054837e-01
8.215653018878023017e-01
7.548410023246623357e-01
7.541401460514733923e-01
8.372436644834346797e-01
7.106004207526164240e-01
7.486388070215617141e-01
7.540017199535256065e-01
8.293522717561246926e-01
8.293522717561246926e-01
7.612097638364865304e-01
8.374677736065203604e-01
7.670341880200981510e-01
7.541401460514733923e-01
8.289788631604050329e-01
7.585703507180834304e-01
7.575433627724040830e-01
7.617690836916252151e-01
8.288741156592788206e-01
8.458982090760158723e-01
8.376794468934033455e-01
8.293000283578196852e-01
8.376794468934033455e-01
8.376794468934033455e-01
8.374677736065203604e-01
8.377787893798748220e-01
8.458982090760158723e-01
8.458982090760158723e-01
8.458982090760158723e-01
8.378910553770103631e-01
8.378910553770103631e-01
8.458982090760158723e-01
8.458982090760158723e-01
8.458982090760158723e-01
8.458982090760158723e-01
8.457350365684452864e-01
8.457350365684452864e-01
8.458982090760158723e-01
8.380530269926129705e-01
8.376794468934033455e-01
8.458982090760158723e-01
8.376794468934033455e-01
8.458982090760158723e-01
8.458982090760158723e-01
8.378910553770103631e-01
8.380530269926129705e-01
8.374677736065203604e-01
8.376794468934033455e-01
8.376794468934033455e-01
8.458982090760158723e-01
8.458982090760158723e-01
8.457350365684452864e-01
8.457350365684452864e-01
8.457350365684452864e-01
8.457350365684452864e-01
8.457350365684452864e-01
8.458982090760158723e-01
8.458982090760158723e-01
8.458982090760158723e-01
8.458982090760158723e-01
8.458982090760158723e-01
8.458982090760158723e-01
8.458982090760158723e-01
8.458982090760158723e-01
8.380530269926129705e-01
8.380530269926129705e-01
8.378910553770103631e-01
8.374677736065203604e-01
8.458982090760158723e-01
8.374677736065203604e-01
8.376794468934033455e-01
8.378910553770103631e-01
8.376794468934033455e-01
8.456877942517078139e-01
8.456877942517078139e-01
8.456877942517078139e-01
8.456877942517078139e-01
8.456877942517078139e-01
8.456877942517078139e-01
8.458982090760158723e-01
8.458982090760158723e-01
8.458982090760158723e-01
8.458982090760158723e-01


==> figures/errcorr_art80_added_roc.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
3.838771593090210994e-03 6.199999999999999956e-01
3.838771593090210994e-03 6.400000000000000133e-01
3.838771593090210994e-03 6.400000000000000133e-01
3.838771593090210994e-03 6.400000000000000133e-01
3.838771593090210994e-03 6.400000000000000133e-01
3.838771593090210994e-03 6.400000000000000133e-01
3.838771593090210994e-03 6.400000000000000133e-01
3.838771593090210994e-03 6.400000000000000133e-01
3.838771593090210994e-03 6.400000000000000133e-01
3.838771593090210994e-03 6.400000000000000133e-01
3.838771593090210994e-03 6.400000000000000133e-01
3.838771593090210994e-03 6.400000000000000133e-01
3.838771593090210994e-03 6.600000000000000311e-01
3.838771593090210994e-03 6.600000000000000311e-01
3.838771593090210994e-03 6.600000000000000311e-01
3.838771593090210994e-03 6.600000000000000311e-01
3.838771593090210994e-03 6.600000000000000311e-01
3.838771593090210994e-03 6.600000000000000311e-01
3.838771593090210994e-03 6.600000000000000311e-01
3.838771593090210994e-03 6.600000000000000311e-01
3.838771593090210994e-03 6.600000000000000311e-01
3.838771593090210994e-03 6.600000000000000311e-01
3.838771593090210994e-03 6.600000000000000311e-01
3.838771593090210994e-03 6.600000000000000311e-01
3.838771593090210994e-03 6.600000000000000311e-01
3.838771593090210994e-03 6.600000000000000311e-01
3.838771593090210994e-03 6.600000000000000311e-01
3.838771593090210994e-03 6.600000000000000311e-01
3.838771593090210994e-03 6.600000000000000311e-01
3.838771593090210994e-03 6.600000000000000311e-01
3.838771593090210994e-03 6.600000000000000311e-01
3.838771593090210994e-03 6.600000000000000311e-01
3.838771593090210994e-03 6.600000000000000311e-01
3.838771593090210994e-03 6.600000000000000311e-01
3.838771593090210994e-03 6.600000000000000311e-01
3.838771593090210994e-03 6.600000000000000311e-01
3.838771593090210994e-03 6.600000000000000311e-01
3.838771593090210994e-03 6.600000000000000311e-01
3.838771593090210994e-03 6.800000000000000488e-01
3.838771593090210994e-03 6.800000000000000488e-01
7.677543186180421989e-03 6.800000000000000488e-01
7.677543186180421989e-03 6.800000000000000488e-01
7.677543186180421989e-03 6.999999999999999556e-01
9.596928982725527052e-03 6.999999999999999556e-01
9.596928982725527052e-03 7.199999999999999734e-01
1.151631477927063385e-02 7.399999999999999911e-01
1.343570057581573891e-02 7.600000000000000089e-01
1.535508637236084398e-02 7.600000000000000089e-01
1.919385796545105410e-02 7.800000000000000266e-01
1.919385796545105410e-02 7.800000000000000266e-01
1.919385796545105410e-02 7.800000000000000266e-01
2.111324376199616090e-02 7.800000000000000266e-01
2.303262955854126770e-02 7.800000000000000266e-01
2.687140115163147783e-02 7.800000000000000266e-01
3.071017274472168795e-02 8.000000000000000444e-01
3.454894433781190155e-02 8.800000000000000044e-01
4.030710172744721848e-02 9.000000000000000222e-01
4.606525911708253540e-02 9.000000000000000222e-01
4.798464491362763873e-02 9.000000000000000222e-01
4.990403071017274206e-02 9.000000000000000222e-01
5.566218809980805898e-02 9.200000000000000400e-01
5.950095969289827258e-02 9.200000000000000400e-01
6.525911708253358257e-02 9.200000000000000400e-01
7.293666026871400976e-02 9.200000000000000400e-01
8.637236084452974694e-02 9.200000000000000400e-01
9.021113243761996747e-02 9.200000000000000400e-01
9.596928982725527746e-02 9.399999999999999467e-01
1.094049904030710146e-01 9.399999999999999467e-01
1.132437619961612352e-01 9.399999999999999467e-01
1.343570057581573995e-01 9.599999999999999645e-01
1.458733205374280195e-01 9.599999999999999645e-01
1.573896353166986672e-01 9.599999999999999645e-01
1.708253358925143905e-01 9.599999999999999645e-01
1.861804222648752449e-01 9.599999999999999645e-01
2.034548944337812026e-01 9.599999999999999645e-01
2.168905950095969259e-01 9.599999999999999645e-01
2.284069097888675737e-01 9.599999999999999645e-01
2.380038387715930903e-01 9.599999999999999645e-01
2.495201535508637103e-01 9.799999999999999822e-01
2.648752399232245924e-01 9.799999999999999822e-01
2.802303262955854191e-01 9.799999999999999822e-01
2.994241842610364523e-01 9.799999999999999822e-01
3.147792706333973345e-01 9.799999999999999822e-01
3.262955854126679545e-01 9.799999999999999822e-01
3.512476007677542977e-01 9.799999999999999822e-01
3.781190019193857998e-01 9.799999999999999822e-01
4.049904030710173020e-01 9.799999999999999822e-01
4.203454894433781286e-01 9.799999999999999822e-01
4.568138195777351473e-01 9.799999999999999822e-01
4.721689059500959740e-01 9.799999999999999822e-01
5.028790786948176272e-01 9.799999999999999822e-01
5.316698656429942327e-01 1.000000000000000000e+00
5.758157389635316648e-01 1.000000000000000000e+00
6.238003838771593035e-01 1.000000000000000000e+00
6.890595009596929277e-01 1.000000000000000000e+00
7.466410748560460275e-01 1.000000000000000000e+00
8.234165067178502717e-01 1.000000000000000000e+00
9.270633397312859625e-01 1.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+00


==> figures/errcorr_art80_blue.txt <==
65 0.44600548115160765
74 0.3852909049023752
204 0.0005681903980645588
228 0.572936410028392
386 9.376408322385228e-07
478 8.398625071635952e-07
647 2.900536885927407e-06
784 0.7914141889847967
871 7.085179630110627e-05
885 0.5655995211380196
925 5.3819861147613186e-08
928 4.8659934224892556e-17
1015 0.0006976125417783106
1017 0.4251536958534261
1027 0.017835211538733898
1138 1.044412927938925e-08
1346 0.7067313256092955
1434 0.5601473783780704
1436 0.48546787263507024
1463 5.2431131282845616e-11
1472 4.151240148970549e-05
1490 4.3094410711047905e-05
1811 0.00256950648820262
1818 0.0005315269836688485
1838 0.006332670576322902
1841 0.5546504240199249
1878 2.45992751194107e-09
1903 0.6087688380020086
1942 1.976961599067e-05
1945 7.53315665410031e-14
2086 1.7426456270571554e-07
2147 3.4715147382657105e-09
2171 0.5618699347230166
2203 0.9247151785004419
2212 2.8403422931218444e-05
2359 0.1292629521450537
2362 6.63210076052256e-07
2515 0.003490126149841364
2604 7.93800777450666e-07
2616 5.638458729211891e-10
2641 2.1495433201341788e-12
2684 9.726318994375172e-08
2824 1.2275406150968446e-22
2828 4.649918940130596e-13
3028 5.664036570079471e-11
3096 0.47394268616630314
3139 0.5626549759525958
3145 0.6689786672195156
3152 1.7510685802139704e-05
3165 0.46346653247598024


==> figures/errcorr_art80_green.txt <==
5 0.7858220330567288
9 0.7292968256455044
17 0.9484523233279905
29 0.7461091187233899
32 0.9598333394648424
37 0.9866090871899014
39 0.8975997209782786
44 0.6813080551264833
50 0.8035959860005324
57 0.8565039347999953
66 0.9645241881991045
69 0.9718894157130309
70 0.7080637536687889
73 0.9874457340418972
85 0.9434768864121045
112 0.9822694355512968
117 0.9825040446969179
122 0.8616386170421965
126 0.4125841530678131
129 0.5351937689234136
136 0.8736958551419559
137 0.9578583135045596
146 0.641435970841698
149 0.8744845497223499
157 0.952895640905696
159 0.875165955949387
169 0.9529335143164742
199 0.7403470723598643
208 0.9913365733428009
223 0.9906289584664931
225 0.9894702753028471
235 0.6388384045765956
240 0.5841252241572712
245 0.9743187129126222
253 0.9293751053245602
260 0.8523410971415446
272 0.9925462575049097
277 0.9173181603217802
284 0.6884967678004373
285 0.9926191978561616
292 0.6477293563973321
293 0.5170053402670679
294 0.9399748229796877
312 0.9834488012376074
322 0.7888409076382139
338 0.9514991542819644
342 0.9625910409498315
344 0.9688401178204231
351 0.9878771120688365
354 0.8556702290089505
356 0.9662344514898169
367 0.9865015784412968
371 0.8576740718208863
373 0.9191268269166467
381 0.8979873203150028
387 0.8603998236394905
390 0.8697913381997995
402 0.9892810284780292
406 0.9104768475213805
416 0.9872102587507524
417 0.8826479144547997
418 0.9352704164592638
424 0.7536006058800743
426 0.789137003785299
429 0.7425995272879444
436 0.9058256244375636
439 0.6125364127015924
441 0.8861357765558189
450 0.9903858930654506
455 0.9764492590735697
470 0.7876747317937365
475 0.9559923436407517
484 0.9464234528661449
485 0.9770220627966538
512 0.9103347282840583
521 0.7989756120864766
523 0.8368560747916569
527 0.9306844745978751
530 0.948102085812471
535 0.8342477551916172
537 0.697128726778403
550 0.9933389201999598
559 0.48540012339610905
561 0.971408543181281
570 0.986147736560945
574 0.839358666859955
575 0.9317797372333385
590 0.9120365312948661
595 0.8898254194178702
603 0.993770518634386
607 0.8570911111875181
610 0.9222777513357011
615 0.9707438913481817
619 0.9197022734296912
630 0.962679849830725
646 0.863866809913516
657 0.7728963788755149
663 0.6519391511495045
665 0.8640741197154074
666 0.9923840607763671
669 0.9884655523318212
673 0.9941197422795516
674 0.5718806513124872
676 0.7632075997463227
678 0.9025847786160697
689 0.8868303379724237
698 0.775256039136116
711 0.8281595266081822
719 0.7984088355449692
728 0.9291986010997713
743 0.9882647971845369
745 0.9921926056273089
746 0.897284016709657
748 0.7390826414603184
749 0.7502228205334385
753 0.9767616967612744
755 0.6997826321666055
758 0.7797298953499479
760 0.7365927225474083
762 0.8862627716569568
766 0.5548568435432838
777 0.9362536345556963
778 0.8110334076999451
779 0.6805995330698894
782 0.9836381591352186
786 0.9316364655415519
791 0.7475881625985681
793 0.6531773492801746
794 0.9871714704494922
796 0.9920938333945417
798 0.7021837415882853
799 0.7972956107692505
808 0.9194465492020317
823 0.9783892678752926
825 0.9901351178920043
826 0.9120771899846057
828 0.8394922554122837
829 0.7243096889524931
833 0.9815718373968434
835 0.7604851353227153
838 0.7042684263497586
862 0.9317161602416549
863 0.7186705337634102
865 0.9561376580896039
866 0.9002945714786804
868 0.9919137336653843
873 0.9116061158938819
874 0.8796113275885862
876 0.726170372109974
878 0.9548278071888894
881 0.8187125297226854
892 0.9703298574319233
894 0.9919822125925507
915 0.4743411453886681
922 0.963791999717751
936 0.9885679033098077
938 0.9456189489021318
944 0.6842327161407454
965 0.986954979801569
973 0.8966707148684168
974 0.8757657220524676
992 0.9856457771065538
1022 0.9794445016325413
1028 0.5624234880528176
1034 0.9921817996951835
1036 0.8894550512158689
1043 0.952596672821857
1050 0.6828322359959516
1055 0.7518258897851717
1059 0.9679572157990508
1062 0.6282513948951807
1066 0.5433522133725821
1068 0.9306759522221242
1073 0.76208193742908
1074 0.954115421493257
1084 0.6395380100749355
1088 0.8896759075830869
1090 0.6819323297648185
1103 0.8219774738598429
1105 0.8002132970484195
1113 0.7567258616287056
1115 0.9911652708461477
1121 0.6067744248349369
1123 0.6522800105019023
1130 0.9881242874180439
1135 0.9472165034860901
1146 0.45645684870814923
1149 0.4440827446838042
1150 0.9582574265045264
1153 0.8907496150318057
1155 0.805034959038125
1166 0.8638940435906531
1189 0.6669912624457922
1200 0.8760692861606646
1202 0.826041071651575
1209 0.7404536196990044
1217 0.9140687040094719
1218 0.9437632836471926
1222 0.7363678550605433
1224 0.7747563662569479
1231 0.94815501159539
1234 0.8691219968984678
1236 0.9397688460369115
1239 0.9437162114877549
1243 0.993770518634386
1247 0.8570911111875181
1250 0.9222777513357011
1255 0.9707438913481817
1259 0.9197022734296912
1270 0.962679849830725
1284 0.8589005726013026
1290 0.7011568715088229
1294 0.6697963607078712
1315 0.9872395096615538
1322 0.9896358927234297
1326 0.9701074573655665
1336 0.9603788839798146
1338 0.9687039212515483
1342 0.8031577993426425
1344 0.9867772962172825
1351 0.7617665053600018
1356 0.9795037970544702
1358 0.8966195756365604
1369 0.9850277734502144
1371 0.9451236654678292
1381 0.9579866139548823
1387 0.9687198655591481
1399 0.9148360482741447
1409 0.7815073200436279
1417 0.9925463406165265
1426 0.8782228995279687
1429 0.8935743559432362
1430 0.6081493894272354
1432 0.6056393722602577
1433 0.8164795507809036
1437 0.62568559439136
1439 0.9797514581003445
1442 0.9116773734137673
1456 0.9846414475336771
1458 0.7198460338920267
1489 0.9900750913024063
1491 0.9843532780604701
1493 0.6535116950561263
1497 0.8436311539838751
1501 0.9779882188467193
1507 0.9656528990690603
1519 0.9785697689902254
1524 0.9555769296084307
1525 0.8966936581413811
1532 0.9808094367809643
1534 0.9579027733792543
1565 0.9743187129126222
1573 0.9293751053245602
1580 0.8523410971415446
1592 0.9925462575049097
1597 0.9173181603217802
1604 0.9514648913478354
1605 0.9911953607104272
1612 0.8893120602340806
1614 0.9510068138156355
1632 0.9484474789175956
1641 0.5733255983341203
1644 0.8104049945344495
1650 0.8335989322429455
1654 0.7117018088508044
1657 0.5572481135185794
1669 0.7466740755401753
1670 0.9241845035777956
1672 0.8634554947534987
1673 0.6377515918064769
1686 0.9442068060617544
1703 0.9474530175203428
1705 0.9345633595727973
1706 0.9311242232476662
1709 0.9277014851172026
1713 0.9394022048798769
1718 0.9574281148021426
1720 0.9755388298355883
1722 0.9453982750026906
1726 0.9325454558108655
1736 0.7463567387290657
1737 0.9804594097210775
1738 0.5553449802531586
1742 0.7445742450255326
1746 0.9882340033979722
1749 0.9649110437194524
1753 0.9553641596389285
1754 0.8762201877317474
1756 0.9798482167681177
1758 0.8183614352597429
1759 0.857285414439966
1766 0.9555163613559602
1782 0.5804305211129162
1783 0.9319302100066059
1785 0.9698134048160882
1786 0.9738510057253791
1788 0.8142380898860558
1789 0.8115753831915251
1793 0.9660293095834688
1796 0.7642798622096746
1798 0.9917475547262637
1800 0.8641296076521928
1804 0.8154492117577775
1805 0.8938392569504564
1817 0.9508678439286995
1826 0.8336254823104992
1829 0.9777627072731556
1832 0.9283095284649007
1833 0.8272421770842067
1837 0.8339265550508336
1839 0.705447908430597
1844 0.8333763333204021
1845 0.9796179905220141
1852 0.9315959814093944
1854 0.9876490516040096
1872 0.8730814225541058
1884 0.970906925930222
1906 0.5915557620872408
1909 0.9618718762335308
1913 0.8226389107074739
1920 0.7100003814190985
1929 0.9807378328948863
1931 0.9192707914818818
1941 0.9462284803578508
1947 0.9781075845072401
1959 0.9125491408063733
1965 0.8664982519700628
1973 0.982344400555264
1980 0.9547113800972915
1992 0.9547316588577887
2002 0.981013509538925
2016 0.9594872730228658
2018 0.9941077250476016
2024 0.9826041327139172
2031 0.9670284593230973
2036 0.7809153150870131
2044 0.8959805344767724
2050 0.5389468068578603
2052 0.6665134756027297
2054 0.862546693658616
2075 0.9757337126362368
2087 0.8924295390372503
2089 0.9351970217560541
2091 0.951558719006178
2093 0.8636185184503866
2097 0.8584632635779149
2101 0.9353260097711039
2107 0.9554423948142758
2110 0.8707728134811045
2119 0.9569488553357326
2122 0.9792826228228086
2126 0.9934764260753608
2136 0.9432295177202488
2138 0.7093753735309523
2142 0.6265885898357072
2144 0.8553527154044591
2146 0.9542027263882222
2149 0.7921196743822975
2153 0.6866693365332495
2156 0.9691589728942952
2158 0.9767880779525625
2165 0.8516603885158335
2180 0.9249686149268619
2192 0.9835429460952935
2197 0.9733701892334575
2201 0.9689890536906286
2207 0.9497861956945413
2210 0.9855250090086927
2215 0.9793106146156684
2230 0.9926140696912792
2241 0.992050724196091
2247 0.8255511681881862
2250 0.9633525534382145
2254 0.8373835081663022
2255 0.8628466878785451
2270 0.9803809797326841
2302 0.9445920939356514
2308 0.9587086299073062
2314 0.7475070386322741
2321 0.7658031795024469
2323 0.9766729833250408
2327 0.9538410723703669
2330 0.9710848519039608
2335 0.9632768122020953
2339 0.7028366430083632
2350 0.9929505257252512
2369 0.9417889170399053
2371 0.9107157323503713
2381 0.9453669557036408
2387 0.8475357985290454
2402 0.914627326744498
2406 0.9836530673718964
2416 0.880656993250514
2417 0.7229159559490879
2426 0.977509402380962
2429 0.9871765907258594
2433 0.9240919245158954
2436 0.8259341625616055
2438 0.845256826335381
2442 0.6782658106326976
2456 0.9353540839059306
2477 0.900967058790616
2484 0.954217103503074
2485 0.9404411655183967
2497 0.8035816160484923
2506 0.7569384401860297
2509 0.9824538718618735
2512 0.9239018040172453
2513 0.8098566400849433
2517 0.6755898394785181
2523 0.7657609788822699
2537 0.8976912448148712
2539 0.9842827519484585
2542 0.9516896250501645
2546 0.854749943513474
2548 0.6500423868483631
2553 0.7763272923146944
2554 0.9932003557254159
2556 0.9088275817526141
2559 0.6973752469859206
2576 5.214457289947498e-07
2603 0.9929441394579664
2610 0.906889997486894
2615 0.959535115689757
2619 0.9734066992046149
2630 0.8792305464123447
2634 0.7308985156342815
2642 0.7023771134173022
2646 0.9055056278102133
2662 0.9878711410372037
2664 0.7321665691594117
2666 0.9329021688917893
2668 0.8616382061291579
2673 0.7097214247650817
2674 0.9204725518808227
2676 0.9853579224165981
2678 0.9860123371234569
2683 0.9435680798240936
2687 0.9380080160659592
2697 0.5789966370964302
2699 0.935347994511238
2707 0.9601000649309431
2710 0.936706607909868
2719 0.7559695340899261
2728 0.9503420549586286
2743 0.9148232176908567
2745 0.9787717052422426
2748 0.9765047144728769
2753 0.6223730754902551
2764 0.9920047912097715
2765 0.9514596754247266
2789 0.9617501179503404
2792 0.7945121324356276
2793 0.5742030800306896
2800 0.0007726003199361115
2801 0.8752797263889891
2812 0.9677930255944507
2814 0.9917308002236388
2848 0.9867835489682902
2863 0.9749705176844455
2865 0.9692008345854883
2873 0.6959608724703281
2875 0.9783540223182824
2884 0.7072080084455648
2886 0.8112356428537637
2897 0.8725660982062077
2905 0.6302734551654342
2906 0.9902689119431457
2909 0.9922197561846973
2913 0.9923117237219204
2914 0.4076433127193385
2916 0.6598592412064673
2918 0.7552670494313356
2925 0.9615778362380542
2933 0.9603181188332075
2934 0.7282129971801634
2940 0.7689930757898537
2952 0.9732530826083658
2962 0.982169958991487
2976 0.9597977917607989
2977 0.7306620547707872
2978 0.9897270034324667
2984 0.9376077060733725
2991 0.909265451442352
2996 0.863896273716652
2999 0.7210143475778827
3007 0.7713492738437632
3009 0.6537821475466572
3011 0.9030338379119643
3021 0.969385144138701
3027 0.9923540995278961
3049 0.8915826133944663
3051 0.9928438112789046
3053 0.805738872995339
3061 0.9944720733860479
3067 0.8937929179893636
3098 0.9841340736350306
3102 0.9207770519958907
3104 0.9863211195365741
3111 0.9907697483561366
3114 0.6993598646315856
3116 0.970517087546738
3122 0.49103331405416856
3126 0.8247753161496932
3137 0.8458922468698268
3142 0.9712139944053426
3146 0.989884808798798
3148 0.8864931028175026
3149 0.8354735669111425
3153 0.9811924845247224
3154 0.9805130917476363
3156 0.9809899879633691
3158 0.9611618465859434
3164 0.8743684113260441
3170 0.9326210375229812
3175 0.4796391552483545
3186 0.699520839846624
3189 0.8965331883830066
3190 0.7944958673763023
3193 0.9467187927681154
3195 0.8517902276181797


==> figures/logfun_10.txt <==
0.000000000000000000e+00 9.999999999861119981e-01
2.004008016032063962e-03 9.999999999861064470e-01
4.008016032064127925e-03 9.999999999860897937e-01
6.012024048096191453e-03 9.999999999860618161e-01
8.016032064128255849e-03 9.999999999860225142e-01
1.002004008016032024e-02 9.999999999859718880e-01
1.202404809619238291e-02 9.999999999859097155e-01
1.402805611222444730e-02 9.999999999858359967e-01
1.603206412825651170e-02 9.999999999857505095e-01
1.803607214428857436e-02 9.999999999856528099e-01
2.004008016032064049e-02 9.999999999855428978e-01
2.204408817635270315e-02 9.999999999854205512e-01
2.404809619238476581e-02 9.999999999852853261e-01
2.605210420841683194e-02 9.999999999851367782e-01
2.805611222444889460e-02 9.999999999849746857e-01
3.006012024048096073e-02 9.999999999847986043e-01
3.206412825651302340e-02 9.999999999846083121e-01
3.406813627254508953e-02 9.999999999844029208e-01
3.607214428857714872e-02 9.999999999841822085e-01
3.807615230460921485e-02 9.999999999839452869e-01
4.008016032064128098e-02 9.999999999836919340e-01
4.208416833667334017e-02 9.999999999834210396e-01
4.408817635270540630e-02 9.999999999831323816e-01
4.609218436873747243e-02 9.999999999828246278e-01
4.809619238476953162e-02 9.999999999824975561e-01
5.010020040080159776e-02 9.999999999821496122e-01
5.210420841683366389e-02 9.999999999817803520e-01
5.410821643286573002e-02 9.999999999813882212e-01
5.611222444889778921e-02 9.999999999809725537e-01
5.811623246492985534e-02 9.999999999805320172e-01
6.012024048096192147e-02 9.999999999800652795e-01
6.212424849699398066e-02 9.999999999795707861e-01
6.412825651302604679e-02 9.999999999790474270e-01
6.613226452905811292e-02 9.999999999784932037e-01
6.813627254509017905e-02 9.999999999779065618e-01
7.014028056112224518e-02 9.999999999772859471e-01
7.214428857715429744e-02 9.999999999766289172e-01
7.414829659318636357e-02 9.999999999759334735e-01
7.615230460921842970e-02 9.999999999751976176e-01
7.815631262525049583e-02 9.999999999744186852e-01
8.016032064128256196e-02 9.999999999735940115e-01
8.216432865731462809e-02 9.999999999727209321e-01
8.416833667334668034e-02 9.999999999717963384e-01
8.617234468937874647e-02 9.999999999708168996e-01
8.817635270541081260e-02 9.999999999697792852e-01
9.018036072144287874e-02 9.999999999686794983e-01
9.218436873747494487e-02 9.999999999675137641e-01
9.418837675350701100e-02 9.999999999662774197e-01
9.619238476953906325e-02 9.999999999649660243e-01
9.819639278557112938e-02 9.999999999635742487e-01
1.002004008016031955e-01 9.999999999620969859e-01
1.022044088176352616e-01 9.999999999605277967e-01
1.042084168336673278e-01 9.999999999588609079e-01
1.062124248496993939e-01 9.999999999570889919e-01
1.082164328657314600e-01 9.999999999552047214e-01
1.102204408817635123e-01 9.999999999532003248e-01
1.122244488977955784e-01 9.999999999510669202e-01
1.142284569138276445e-01 9.999999999487951818e-01
1.162324649298597107e-01 9.999999999463746736e-01
1.182364729458917768e-01 9.999999999437949594e-01
1.202404809619238429e-01 9.999999999410436047e-01
1.222444889779558952e-01 9.999999999381079530e-01
1.242484969939879613e-01 9.999999999349737934e-01
1.262525050100200275e-01 9.999999999316262489e-01
1.282565130260520936e-01 9.999999999280484442e-01
1.302605210420841597e-01 9.999999999242223936e-01
1.322645290581162258e-01 9.999999999201290013e-01
1.342685370741482920e-01 9.999999999157469510e-01
1.362725450901803581e-01 9.999999999110529281e-01
1.382765531062124242e-01 9.999999999060218414e-01
1.402805611222444904e-01 9.999999999006266016e-01
1.422845691382765287e-01 9.999999998948370106e-01
1.442885771543085949e-01 9.999999998886208719e-01
1.462925851703406610e-01 9.999999998819424363e-01
1.482965931863727271e-01 9.999999998747628460e-01
1.503006012024047933e-01 9.999999998670399126e-01
1.523046092184368594e-01 9.999999998587274508e-01
1.543086172344689255e-01 9.999999998497746123e-01
1.563126252505009917e-01 9.999999998401261081e-01
1.583166332665330578e-01 9.999999998297213200e-01
1.603206412825651239e-01 9.999999998184934125e-01
1.623246492985971901e-01 9.999999998063697770e-01
1.643286573146292562e-01 9.999999997932702556e-01
1.663326653306613223e-01 9.999999997791073625e-01
1.683366733466933607e-01 9.999999997637845084e-01
1.703406813627254268e-01 9.999999997471955560e-01
1.723446893787574929e-01 9.999999997292243759e-01
1.743486973947895591e-01 9.999999997097426263e-01
1.763527054108216252e-01 9.999999996886090869e-01
1.783567134268536913e-01 9.999999996656685486e-01
1.803607214428857575e-01 9.999999996407493708e-01
1.823647294589178236e-01 9.999999996136628155e-01
1.843687374749498897e-01 9.999999995842001610e-01
1.863727454909819559e-01 9.999999995521309248e-01
1.883767535070140220e-01 9.999999995172006440e-01
1.903807615230460881e-01 9.999999994791279878e-01
1.923847695390781265e-01 9.999999994376012058e-01
1.943887775551101926e-01 9.999999993922761288e-01
1.963927855711422588e-01 9.999999993427701739e-01
1.983967935871743249e-01 9.999999992886603462e-01
2.004008016032063910e-01 9.999999992294772433e-01
2.024048096192384572e-01 9.999999991646992825e-01
2.044088176352705233e-01 9.999999990937478156e-01
2.064128256513025894e-01 9.999999990159795793e-01
2.084168336673346555e-01 9.999999989306793680e-01
2.104208416833667217e-01 9.999999988370511517e-01
2.124248496993987878e-01 9.999999987342085284e-01
2.144288577154308539e-01 9.999999986211645098e-01
2.164328657314629201e-01 9.999999984968177547e-01
2.184368737474949584e-01 9.999999983599403564e-01
2.204408817635270246e-01 9.999999982091611894e-01
2.224448897795590907e-01 9.999999980429490343e-01
2.244488977955911568e-01 9.999999978595917050e-01
2.264529058116232230e-01 9.999999976571745108e-01
2.284569138276552891e-01 9.999999974335542774e-01
2.304609218436873552e-01 9.999999971863304804e-01
2.324649298597194214e-01 9.999999969128132715e-01
2.344689378757514875e-01 9.999999966099857307e-01
2.364729458917835536e-01 9.999999962744621218e-01
2.384769539078156197e-01 9.999999959024403751e-01
2.404809619238476859e-01 9.999999954896483523e-01
2.424849699398797520e-01 9.999999950312818964e-01
2.444889779559117904e-01 9.999999945219353314e-01
2.464929859719438565e-01 9.999999939555224149e-01
2.484969939879759226e-01 9.999999933251852990e-01
2.505010020040079888e-01 9.999999926231919467e-01
2.525050100200400549e-01 9.999999918408187805e-01
2.545090180360721210e-01 9.999999909682165677e-01
2.565130260521041872e-01 9.999999899942585424e-01
2.585170340681362533e-01 9.999999889063649894e-01
2.605210420841683194e-01 9.999999876903050700e-01
2.625250501002003856e-01 9.999999863299677827e-01
2.645290581162324517e-01 9.999999848071019493e-01
2.665330661322645178e-01 9.999999831010185636e-01
2.685370741482965840e-01 9.999999811882468448e-01
2.705410821643286501e-01 9.999999790421447710e-01
2.725450901803607162e-01 9.999999766324471073e-01
2.745490981963927823e-01 9.999999739247511510e-01
2.765531062124248485e-01 9.999999708799232057e-01
2.785571142284569146e-01 9.999999674534167937e-01
2.805611222444889807e-01 9.999999635944902820e-01
2.825651302605209914e-01 9.999999592453036046e-01
2.845691382765530575e-01 9.999999543398815360e-01
2.865731462925851236e-01 9.999999488029147621e-01
2.885771543086171897e-01 9.999999425483814264e-01
2.905811623246492559e-01 9.999999354779539606e-01
2.925851703406813220e-01 9.999999274791609993e-01
2.945891783567133881e-01 9.999999184232613025e-01
2.965931863727454543e-01 9.999999081627888309e-01
2.985971943887775204e-01 9.999998965287100194e-01
3.006012024048095865e-01 9.999998833271331877e-01
3.026052104208416527e-01 9.999998683354971440e-01
3.046092184368737188e-01 9.999998512981514986e-01
3.066132264529057849e-01 9.999998319212308751e-01
3.086172344689378511e-01 9.999998098667033375e-01
3.106212424849699172e-01 9.999997847454568101e-01
3.126252505010019833e-01 9.999997561092648368e-01
3.146292585170340494e-01 9.999997234414391700e-01
3.166332665330661156e-01 9.999996861459493624e-01
3.186372745490981817e-01 9.999996435347521251e-01
3.206412825651302478e-01 9.999995948130196988e-01
3.226452905811623140e-01 9.999995390619145219e-01
3.246492985971943801e-01 9.999994752184818703e-01
3.266533066132264462e-01 9.999994020521689730e-01
3.286573146292585124e-01 9.999993181373796336e-01
3.306613226452905785e-01 9.999992218213786810e-01
3.326653306613226446e-01 9.999991111867281290e-01
3.346693386773546552e-01 9.999989840072971425e-01
3.366733466933867214e-01 9.999988376967079429e-01
3.386773547094187875e-01 9.999986692478796124e-01
3.406813627254508536e-01 9.999984751620777379e-01
3.426853707414829198e-01 9.999982513655985006e-01
3.446893787575149859e-01 9.999979931118588850e-01
3.466933867735470520e-01 9.999976948662608889e-01
3.486973947895791182e-01 9.999973501707036805e-01
3.507014028056111843e-01 9.999969514840378881e-01
3.527054108216432504e-01 9.999964899940583241e-01
3.547094188376753165e-01 9.999959553958079894e-01
3.567134268537073827e-01 9.999953356299701168e-01
3.587174348697394488e-01 9.999946165739570514e-01
3.607214428857715149e-01 9.999937816768809107e-01
3.627254509018035811e-01 9.999928115279216323e-01
3.647294589178356472e-01 9.999916833455755327e-01
3.667334669338677133e-01 9.999903703728719728e-01
3.687374749498997795e-01 9.999888411607431582e-01
3.707414829659318456e-01 9.999870587182722037e-01
3.727454909819639117e-01 9.999849795043955769e-01
3.747494989979959779e-01 9.999825522306423631e-01
3.767535070140280440e-01 9.999797164385150205e-01
3.787575150300601101e-01 9.999764008079171651e-01
3.807615230460921762e-01 9.999725211443913908e-01
3.827655310621242424e-01 9.999679779825230153e-01
3.847695390781562530e-01 9.999626537303444307e-01
3.867735470941883191e-01 9.999564092644905866e-01
3.887775551102203853e-01 9.999490798676794467e-01
3.907815631262524514e-01 9.999404703781724635e-01
3.927855711422845175e-01 9.999303493944278198e-01
3.947895791583165837e-01 9.999184423462452731e-01
3.967935871743486498e-01 9.999044232051527148e-01
3.987975951903807159e-01 9.998879045602331317e-01
4.008016032064127820e-01 9.998684257293077859e-01
4.028056112224448482e-01 9.998454385073619610e-01
4.048096192384769143e-01 9.998182900718366461e-01
4.068136272545089804e-01 9.997862024648909163e-01
4.088176352705410466e-01 9.997482479523974730e-01
4.108216432865731127e-01 9.997033194138311707e-01
4.128256513026051788e-01 9.996500947411584015e-01
4.148296593186372450e-01 9.995869940119743724e-01
4.168336673346693111e-01 9.995121279449377116e-01
4.188376753507013772e-01 9.994232358350357837e-01
4.208416833667334433e-01 9.993176107917024487e-01
4.228456913827655095e-01 9.991920096518321914e-01
4.248496993987975756e-01 9.990425443976915787e-01
4.268537074148296417e-01 9.988645512599153564e-01
4.288577154308617079e-01 9.986524329093188213e-01
4.308617234468937740e-01 9.983994682174113233e-01
4.328657314629258401e-01 9.980975829723026660e-01
4.348697394789579063e-01 9.977370736523328842e-01
4.368737474949899169e-01 9.973062748648072739e-01
4.388777555110219830e-01 9.967911593387361879e-01
4.408817635270540491e-01 9.961748574180711024e-01
4.428857715430861153e-01 9.954370808577664986e-01
4.448897795591181814e-01 9.945534334386019193e-01
4.468937875751502475e-01 9.934945886072661381e-01
4.488977955911823137e-01 9.922253122272092218e-01
4.509018036072143798e-01 9.907033069436573802e-01
4.529058116232464459e-01 9.888778541777142328e-01
4.549098196392785121e-01 9.866882312178416603e-01
4.569138276553105782e-01 9.840618855303090440e-01
4.589178356713426443e-01 9.809123580765600758e-01
4.609218436873747105e-01 9.771369646385208441e-01
4.629258517034067766e-01 9.726142723280098989e-01
4.649298597194388427e-01 9.672014519906001473e-01
4.669338677354709088e-01 9.607316514131915008e-01
4.689378757515029750e-01 9.530116248816334901e-01
4.709418837675350411e-01 9.438199768300022940e-01
4.729458917835671072e-01 9.329065332979145087e-01
4.749498997995991734e-01 9.199935400860848045e-01
4.769539078156312395e-01 9.047795834901409817e-01
4.789579158316633056e-01 8.869473001107935906e-01
4.809619238476953718e-01 8.661760189531472198e-01
4.829659318637274379e-01 8.421603599210459867e-01
4.849699398797595040e-01 8.146353677620543632e-01
4.869739478957915702e-01 7.834078597503062458e-01
4.889779559118235808e-01 7.483922408714610564e-01
4.909819639278556469e-01 7.096471793806304884e-01
4.929859719438877130e-01 6.674075798347043342e-01
4.949899799599197792e-01 6.221048740857135773e-01
4.969939879759518453e-01 5.743685888951677310e-01
4.989979959919839114e-01 5.250041249204980831e-01
5.010020040080159776e-01 4.749458002724115668e-01
5.030060120240480437e-01 4.251896603595164970e-01
5.050100200400801098e-01 3.767156834088374318e-01
5.070140280561121759e-01 3.304119497120474036e-01
5.090180360721442421e-01 2.870129123856312581e-01
5.110220440881763082e-01 2.470602542607380214e-01
5.130260521042083743e-01 2.108893416322912828e-01
5.150300601202404405e-01 1.786389160825637701e-01
5.170340681362725066e-01 1.502779442849307423e-01
5.190380761523045727e-01 1.256420944918923976e-01
5.210420841683366389e-01 1.044728465209808776e-01
5.230460921843687050e-01 8.645398379431186442e-02
5.250501002004007711e-01 7.124232458313442540e-02
5.270541082164328373e-01 5.849142471271751020e-02
5.290581162324649034e-01 4.786833830689199432e-02
5.310621242484969695e-01 3.906431913307385762e-02
5.330661322645290356e-01 3.180068508700539115e-02
5.350701402805611018e-01 2.583110007313023371e-02
5.370741482965931679e-01 2.094138687794629139e-02
5.390781563126252340e-01 1.694777214770801232e-02
5.410821643286573002e-01 1.369424332296843155e-02
5.430861723446893663e-01 1.104950046487644666e-02
5.450901803607214324e-01 8.903826286588893343e-03
5.470941883767534986e-01 7.166076592689702394e-03
5.490981963927855647e-01 5.760906187691790595e-03
5.511022044088176308e-01 4.626285547832658523e-03
5.531062124248496970e-01 3.711324526401548439e-03
5.551102204408817631e-01 2.974395328919125347e-03
5.571142284569138292e-01 2.381533362870013899e-03
5.591182364729458953e-01 1.905087879437589778e-03
5.611222444889779615e-01 1.522592083494163969e-03
5.631262525050100276e-01 1.215822850025285269e-03
5.651302605210419827e-01 9.700221723780087487e-04
5.671342685370740488e-01 7.732552095306526301e-04
5.691382765531061150e-01 6.158828098203507481e-04
5.711422845691381811e-01 4.901293746493376588e-04
5.731462925851702472e-01 3.897297233651582545e-04
5.751503006012023134e-01 3.096411482604059990e-04
5.771543086172343795e-01 2.458090765773913913e-04
5.791583166332664456e-01 1.949766854694381262e-04
5.811623246492985118e-01 1.545304642297895916e-04
5.831663326653305779e-01 1.223751124724151227e-04
5.851703406813626440e-01 9.683233324425900769e-05
5.871743486973947102e-01 7.655905617502865531e-05
5.891783567134267763e-01 6.048143586514351022e-05
5.911823647294588424e-01 4.774164025819569313e-05
5.931863727454909085e-01 3.765499524084132054e-05
5.951903807615229747e-01 2.967550466977137235e-05
5.971943887775550408e-01 2.336813613605292827e-05
5.991983967935871069e-01 1.838656618328499197e-05
6.012024048096191731e-01 1.445532628451953397e-05
6.032064128256512392e-01 1.135549258434658656e-05
6.052104208416833053e-01 8.913226482321069306e-06
6.072144288577153715e-01 6.990606407317567565e-06
6.092184368737474376e-01 5.478299250058238762e-06
6.112224448897795037e-01 4.289707524650107489e-06
6.132264529058115698e-01 3.356299229970370698e-06
6.152304609218436360e-01 2.623884699732535758e-06
6.172344689378757021e-01 2.049651018558093942e-06
6.192384769539077682e-01 1.599801924094932815e-06
6.212424849699398344e-01 1.247681210633973199e-06
6.232464929859719005e-01 9.722818803054675155e-07
6.252505010020039666e-01 7.570627776759133322e-07
6.272545090180360328e-01 5.890101049346334238e-07
6.292585170340680989e-01 4.578937878950885199e-07
6.312625250501001650e-01 3.556787472221554341e-07
6.332665330661322312e-01 2.760592097329640668e-07
6.352705410821642973e-01 2.140906634262266643e-07
6.372745490981963634e-01 1.658992337129577633e-07
6.392785571142284295e-01 1.284523925747737248e-07
6.412825651302604957e-01 9.937821290422091235e-08
6.432865731462925618e-01 7.682301279932696933e-08
6.452905811623246279e-01 5.933933237317410219e-08
6.472945891783566941e-01 4.579785578903016356e-08
6.492985971943887602e-01 3.531821970609071405e-08
6.513026052104208263e-01 2.721470505787665727e-08
6.533066132264528925e-01 2.095364731613991035e-08
6.553106212424849586e-01 1.612006532525083704e-08
6.573146292585170247e-01 1.239153577604912299e-08
6.593186372745490909e-01 9.517757665029055403e-09
6.613226452905811570e-01 7.304581194630618017e-09
6.633266533066132231e-01 5.601536486234360301e-09
6.653306613226452892e-01 4.292103516918977274e-09
6.673346693386772444e-01 3.286127249228888643e-09
6.693386773547093105e-01 2.513910060667617385e-09
6.713426853707413766e-01 1.921614493917490871e-09
6.733466933867734427e-01 1.467688752109212479e-09
6.753507014028055089e-01 1.120089785030989267e-09
6.773547094188375750e-01 8.541278397872965237e-10
6.793587174348696411e-01 6.507948225537079172e-10
6.813627254509017073e-01 4.954689818161432274e-10
6.833667334669337734e-01 3.769120513258647733e-10
6.853707414829658395e-01 2.864934825991482090e-10
6.873747494989979057e-01 2.175908557367005251e-10
6.893787575150299718e-01 1.651268529811059171e-10
6.913827655310620379e-01 1.252119959615398643e-10
6.933867735470941041e-01 9.486922296323465395e-11
6.953907815631261702e-01 7.182173941249566794e-11
6.973947895791582363e-01 5.432974476341811455e-11
6.993987975951903024e-01 4.106488218203649897e-11
7.014028056112223686e-01 3.101377758470790654e-11
7.034068136272544347e-01 2.340399115924482556e-11
7.054108216432865008e-01 1.764722216837822053e-11
7.074148296593185670e-01 1.329578401634338729e-11
7.094188376753506331e-01 1.000927728133720998e-11
7.114228456913826992e-01 7.529092967841819178e-12
7.134268537074147654e-01 5.658922804276322510e-12
7.154308617234468315e-01 4.249873956867645026e-12
7.174348697394788976e-01 3.189110009919307496e-12
7.194388777555109638e-01 2.391190199274792972e-12
7.214428857715430299e-01 1.791471542475523614e-12
7.234468937875750960e-01 1.341086763546925144e-12
7.254509018036071621e-01 1.003124895499067012e-12
7.274549098196392283e-01 7.497290037033525344e-13
7.294589178356712944e-01 5.598926751877476631e-13
7.314629258517033605e-01 4.177884505943492568e-13
7.334669338677354267e-01 3.115008562988450808e-13
7.354709418837674928e-01 2.320669155958043476e-13
7.374749498997995589e-01 1.727501311676649804e-13
7.394789579158316251e-01 1.284915925903202734e-13
7.414829659318636912e-01 9.549534646643302045e-14
7.434869739478957573e-01 7.091545209478794931e-14
7.454909819639278235e-01 5.261998423212226815e-14
7.474949899799598896e-01 3.901321326424428126e-14
7.494989979959919557e-01 2.890173405469962033e-14
7.515030060120240218e-01 2.139376641122643534e-14
7.535070140280560880e-01 1.582347150435665993e-14
7.555110220440881541e-01 1.169411766733819755e-14
7.575150300601202202e-01 8.635436999165428851e-15
7.595190380761522864e-01 6.371656449185183727e-15
7.615230460921843525e-01 4.697551530228916095e-15
7.635270541082164186e-01 3.460524473067038008e-15
7.655310621242484848e-01 2.547202472147336186e-15
7.675350701402805509e-01 1.873424436026948958e-15
7.695390781563125060e-01 1.376765784231170497e-15
7.715430861723445721e-01 1.010962667328272353e-15
7.735470941883766383e-01 7.417564695670900877e-16
7.755511022044087044e-01 5.437994173986215992e-16
7.775551102204407705e-01 3.983522766063409336e-16
7.795591182364728366e-01 2.915728215792966804e-16
7.815631262525049028e-01 2.132445527608481575e-16
7.835671342685369689e-01 1.558332122900627383e-16
7.855711422845690350e-01 1.137871633070586831e-16
7.875751503006011012e-01 8.301903648929313309e-17
7.895791583166331673e-01 6.052200083470649856e-17
7.915831663326652334e-01 4.408593299082450131e-17
7.935871743486972996e-01 3.208765397610769891e-17
7.955911823647293657e-01 2.333603490313505103e-17
7.975951903807614318e-01 1.695771516155737053e-17
7.995991983967934980e-01 1.231285534037019745e-17
8.016032064128255641e-01 8.933083399241895231e-18
8.036072144288576302e-01 6.475825991354184885e-18
8.056112224448896963e-01 4.690726624139614208e-18
8.076152304609217625e-01 3.394972383951234202e-18
8.096192384769538286e-01 2.455181140132420621e-18
8.116232464929858947e-01 1.774115961697315144e-18
8.136272545090179609e-01 1.280948406189213961e-18
8.156312625250500270e-01 9.241286670988322094e-19
8.176352705410820931e-01 6.661689983292517121e-19
8.196392785571141593e-01 4.798301837791768571e-19
8.216432865731462254e-01 3.453360206074431858e-19
8.236472945891782915e-01 2.483403947315289837e-19
8.256513026052103577e-01 1.784448524289410703e-19
8.276553106212424238e-01 1.281185020527107226e-19
8.296593186372744899e-01 9.191171095166664103e-20
8.316633266533065560e-01 6.588416095151978220e-20
8.336673346693386222e-01 4.718917218464960010e-20
8.356713426853706883e-01 3.377185131945812339e-20
8.376753507014027544e-01 2.415007862056312466e-20
8.396793587174348206e-01 1.725573250259566017e-20
8.416833667334668867e-01 1.231967982203624425e-20
8.436873747494989528e-01 8.788537553639450224e-21
8.456913827655310190e-01 6.264479250656639835e-21
8.476953907815630851e-01 4.461742557317659749e-21
8.496993987975951512e-01 3.175230160379856766e-21
8.517034068136272174e-01 2.257860390716512889e-21
8.537074148296592835e-01 1.604242911977891554e-21
8.557114228456913496e-01 1.138922948743934106e-21
8.577154308617234157e-01 8.079225484322272099e-22
8.597194388777554819e-01 5.726592561518107246e-22
8.617234468937875480e-01 4.055776467544235930e-22
8.637274549098196141e-01 2.870138852805146462e-22
8.657314629258516803e-01 2.029471584354912465e-22
8.677354709418837464e-01 1.433884640227011007e-22
8.697394789579158125e-01 1.012270593565370928e-22
8.717434869739478787e-01 7.140525911510805231e-23
8.737474949899798338e-01 5.032861146188212378e-23
8.757515030060118999e-01 3.544466436654741980e-23
8.777555110220439660e-01 2.494238384540792615e-23
8.797595190380760322e-01 1.753784466117183188e-23
8.817635270541080983e-01 1.232155869516018255e-23
8.837675350701401644e-01 8.649803703609460820e-24
8.857715430861722306e-01 6.067335688940594246e-24
8.877755511022042967e-01 4.252467141429246718e-24
8.897795591182363628e-01 2.978071220111648517e-24
8.917835671342684289e-01 2.083916739390265436e-24
8.937875751503004951e-01 1.457057924679781786e-24
8.957915831663325612e-01 1.017945300832067709e-24
8.977955911823646273e-01 7.105967828390772479e-25
8.997995991983966935e-01 4.956478224164663656e-25
9.018036072144287596e-01 3.454413629628643359e-25
9.038076152304608257e-01 2.405617891239462268e-25
9.058116232464928919e-01 1.673902361673822040e-25
9.078156312625249580e-01 1.163817195450137061e-25
9.098196392785570241e-01 8.085196654814872216e-26
9.118236472945890903e-01 5.612386562509239796e-26
9.138276553106211564e-01 3.892743024412541807e-26
9.158316633266532225e-01 2.697833012169750193e-26
9.178356713426852886e-01 1.868209450277738976e-26
9.198396793587173548e-01 1.292668705743998828e-26
9.218436873747494209e-01 8.937171173541927043e-27
9.238476953907814870e-01 6.173963924642056523e-27
9.258517034068135532e-01 4.261664623770630561e-27
9.278557114228456193e-01 2.939311554635603315e-27
9.298597194388776854e-01 2.025644106657611180e-27
9.318637274549097516e-01 1.394863911763774457e-27
9.338677354709418177e-01 9.597358155545184919e-28
9.358717434869738838e-01 6.598158388818112735e-28
9.378757515030059499e-01 4.532574399121490341e-28
9.398797595190380161e-01 3.111131133159875038e-28
9.418837675350700822e-01 2.133746701440499308e-28
9.438877755511021483e-01 1.462239727746647732e-28
9.458917835671342145e-01 1.001256770927379190e-28
9.478957915831662806e-01 6.850519759669393030e-29
9.498997995991983467e-01 4.683308333092132831e-29
9.519038076152304129e-01 3.199139289484009765e-29
9.539078156312624790e-01 2.183557930427849592e-29
9.559118236472945451e-01 1.489180901045010503e-29
9.579158316633266113e-01 1.014802123938096383e-29
9.599198396793586774e-01 6.909815443531883821e-30
9.619238476953907435e-01 4.701134738555756921e-30
9.639278557114228096e-01 3.195877468588429655e-30
9.659318637274548758e-01 2.170844480614032332e-30
9.679358717434869419e-01 1.473392564907004390e-30
9.699398797595190080e-01 9.992160624700628680e-31
9.719438877755510742e-01 6.770979672720759072e-31
9.739478957915831403e-01 4.584529627987908499e-31
9.759519038076150954e-01 3.101624567467669788e-31
9.779559118236471615e-01 2.096692987733295800e-31
9.799599198396792277e-01 1.416222950217949522e-31
9.819639278557112938e-01 9.558276370428974111e-32
9.839679358717433599e-01 6.445827958854256636e-32
9.859719438877754261e-01 4.343391794806502690e-32
9.879759519038074922e-01 2.924357568284384992e-32
9.899799599198395583e-01 1.967356712608658079e-32
9.919839679358716245e-01 1.322473321317241959e-32
9.939879759519036906e-01 8.882636668921660335e-33
9.959919839679357567e-01 5.961397038040017141e-33
9.979959919839678228e-01 3.997655511655698628e-33
1.000000000000000000e+00 2.678636961808078161e-33


==> figures/logfun_20.txt <==
0.000000000000000000e+00 1.000000000000000000e+00
2.004008016032063962e-03 1.000000000000000000e+00
4.008016032064127925e-03 1.000000000000000000e+00
6.012024048096191453e-03 1.000000000000000000e+00
8.016032064128255849e-03 1.000000000000000000e+00
1.002004008016032024e-02 1.000000000000000000e+00
1.202404809619238291e-02 1.000000000000000000e+00
1.402805611222444730e-02 1.000000000000000000e+00
1.603206412825651170e-02 1.000000000000000000e+00
1.803607214428857436e-02 1.000000000000000000e+00
2.004008016032064049e-02 1.000000000000000000e+00
2.204408817635270315e-02 1.000000000000000000e+00
2.404809619238476581e-02 1.000000000000000000e+00
2.605210420841683194e-02 1.000000000000000000e+00
2.805611222444889460e-02 1.000000000000000000e+00
3.006012024048096073e-02 1.000000000000000000e+00
3.206412825651302340e-02 1.000000000000000000e+00
3.406813627254508953e-02 1.000000000000000000e+00
3.607214428857714872e-02 1.000000000000000000e+00
3.807615230460921485e-02 1.000000000000000000e+00
4.008016032064128098e-02 1.000000000000000000e+00
4.208416833667334017e-02 1.000000000000000000e+00
4.408817635270540630e-02 1.000000000000000000e+00
4.609218436873747243e-02 1.000000000000000000e+00
4.809619238476953162e-02 1.000000000000000000e+00
5.010020040080159776e-02 1.000000000000000000e+00
5.210420841683366389e-02 1.000000000000000000e+00
5.410821643286573002e-02 1.000000000000000000e+00
5.611222444889778921e-02 1.000000000000000000e+00
5.811623246492985534e-02 1.000000000000000000e+00
6.012024048096192147e-02 1.000000000000000000e+00
6.212424849699398066e-02 1.000000000000000000e+00
6.412825651302604679e-02 1.000000000000000000e+00
6.613226452905811292e-02 1.000000000000000000e+00
6.813627254509017905e-02 1.000000000000000000e+00
7.014028056112224518e-02 1.000000000000000000e+00
7.214428857715429744e-02 1.000000000000000000e+00
7.414829659318636357e-02 1.000000000000000000e+00
7.615230460921842970e-02 1.000000000000000000e+00
7.815631262525049583e-02 1.000000000000000000e+00
8.016032064128256196e-02 1.000000000000000000e+00
8.216432865731462809e-02 1.000000000000000000e+00
8.416833667334668034e-02 1.000000000000000000e+00
8.617234468937874647e-02 1.000000000000000000e+00
8.817635270541081260e-02 1.000000000000000000e+00
9.018036072144287874e-02 1.000000000000000000e+00
9.218436873747494487e-02 1.000000000000000000e+00
9.418837675350701100e-02 1.000000000000000000e+00
9.619238476953906325e-02 1.000000000000000000e+00
9.819639278557112938e-02 1.000000000000000000e+00
1.002004008016031955e-01 1.000000000000000000e+00
1.022044088176352616e-01 1.000000000000000000e+00
1.042084168336673278e-01 1.000000000000000000e+00
1.062124248496993939e-01 1.000000000000000000e+00
1.082164328657314600e-01 1.000000000000000000e+00
1.102204408817635123e-01 1.000000000000000000e+00
1.122244488977955784e-01 1.000000000000000000e+00
1.142284569138276445e-01 1.000000000000000000e+00
1.162324649298597107e-01 1.000000000000000000e+00
1.182364729458917768e-01 1.000000000000000000e+00
1.202404809619238429e-01 1.000000000000000000e+00
1.222444889779558952e-01 1.000000000000000000e+00
1.242484969939879613e-01 1.000000000000000000e+00
1.262525050100200275e-01 1.000000000000000000e+00
1.282565130260520936e-01 1.000000000000000000e+00
1.302605210420841597e-01 1.000000000000000000e+00
1.322645290581162258e-01 1.000000000000000000e+00
1.342685370741482920e-01 1.000000000000000000e+00
1.362725450901803581e-01 1.000000000000000000e+00
1.382765531062124242e-01 1.000000000000000000e+00
1.402805611222444904e-01 1.000000000000000000e+00
1.422845691382765287e-01 1.000000000000000000e+00
1.442885771543085949e-01 1.000000000000000000e+00
1.462925851703406610e-01 1.000000000000000000e+00
1.482965931863727271e-01 1.000000000000000000e+00
1.503006012024047933e-01 1.000000000000000000e+00
1.523046092184368594e-01 1.000000000000000000e+00
1.543086172344689255e-01 1.000000000000000000e+00
1.563126252505009917e-01 1.000000000000000000e+00
1.583166332665330578e-01 1.000000000000000000e+00
1.603206412825651239e-01 1.000000000000000000e+00
1.623246492985971901e-01 1.000000000000000000e+00
1.643286573146292562e-01 1.000000000000000000e+00
1.663326653306613223e-01 1.000000000000000000e+00
1.683366733466933607e-01 1.000000000000000000e+00
1.703406813627254268e-01 1.000000000000000000e+00
1.723446893787574929e-01 1.000000000000000000e+00
1.743486973947895591e-01 1.000000000000000000e+00
1.763527054108216252e-01 1.000000000000000000e+00
1.783567134268536913e-01 1.000000000000000000e+00
1.803607214428857575e-01 1.000000000000000000e+00
1.823647294589178236e-01 1.000000000000000000e+00
1.843687374749498897e-01 1.000000000000000000e+00
1.863727454909819559e-01 1.000000000000000000e+00
1.883767535070140220e-01 1.000000000000000000e+00
1.903807615230460881e-01 1.000000000000000000e+00
1.923847695390781265e-01 1.000000000000000000e+00
1.943887775551101926e-01 1.000000000000000000e+00
1.963927855711422588e-01 1.000000000000000000e+00
1.983967935871743249e-01 1.000000000000000000e+00
2.004008016032063910e-01 1.000000000000000000e+00
2.024048096192384572e-01 1.000000000000000000e+00
2.044088176352705233e-01 1.000000000000000000e+00
2.064128256513025894e-01 1.000000000000000000e+00
2.084168336673346555e-01 1.000000000000000000e+00
2.104208416833667217e-01 1.000000000000000000e+00
2.124248496993987878e-01 1.000000000000000000e+00
2.144288577154308539e-01 1.000000000000000000e+00
2.164328657314629201e-01 1.000000000000000000e+00
2.184368737474949584e-01 1.000000000000000000e+00
2.204408817635270246e-01 1.000000000000000000e+00
2.224448897795590907e-01 1.000000000000000000e+00
2.244488977955911568e-01 1.000000000000000000e+00
2.264529058116232230e-01 1.000000000000000000e+00
2.284569138276552891e-01 1.000000000000000000e+00
2.304609218436873552e-01 1.000000000000000000e+00
2.324649298597194214e-01 1.000000000000000000e+00
2.344689378757514875e-01 1.000000000000000000e+00
2.364729458917835536e-01 1.000000000000000000e+00
2.384769539078156197e-01 1.000000000000000000e+00
2.404809619238476859e-01 1.000000000000000000e+00
2.424849699398797520e-01 1.000000000000000000e+00
2.444889779559117904e-01 1.000000000000000000e+00
2.464929859719438565e-01 1.000000000000000000e+00
2.484969939879759226e-01 1.000000000000000000e+00
2.505010020040079888e-01 1.000000000000000000e+00
2.525050100200400549e-01 1.000000000000000000e+00
2.545090180360721210e-01 1.000000000000000000e+00
2.565130260521041872e-01 1.000000000000000000e+00
2.585170340681362533e-01 1.000000000000000000e+00
2.605210420841683194e-01 1.000000000000000000e+00
2.625250501002003856e-01 1.000000000000000000e+00
2.645290581162324517e-01 1.000000000000000000e+00
2.665330661322645178e-01 1.000000000000000000e+00
2.685370741482965840e-01 1.000000000000000000e+00
2.705410821643286501e-01 1.000000000000000000e+00
2.725450901803607162e-01 1.000000000000000000e+00
2.745490981963927823e-01 1.000000000000000000e+00
2.765531062124248485e-01 1.000000000000000000e+00
2.785571142284569146e-01 1.000000000000000000e+00
2.805611222444889807e-01 1.000000000000000000e+00
2.825651302605209914e-01 1.000000000000000000e+00
2.845691382765530575e-01 1.000000000000000000e+00
2.865731462925851236e-01 1.000000000000000000e+00
2.885771543086171897e-01 1.000000000000000000e+00
2.905811623246492559e-01 1.000000000000000000e+00
2.925851703406813220e-01 1.000000000000000000e+00
2.945891783567133881e-01 1.000000000000000000e+00
2.965931863727454543e-01 1.000000000000000000e+00
2.985971943887775204e-01 1.000000000000000000e+00
3.006012024048095865e-01 1.000000000000000000e+00
3.026052104208416527e-01 1.000000000000000000e+00
3.046092184368737188e-01 1.000000000000000000e+00
3.066132264529057849e-01 1.000000000000000000e+00
3.086172344689378511e-01 1.000000000000000000e+00
3.106212424849699172e-01 1.000000000000000000e+00
3.126252505010019833e-01 1.000000000000000000e+00
3.146292585170340494e-01 1.000000000000000000e+00
3.166332665330661156e-01 1.000000000000000000e+00
3.186372745490981817e-01 1.000000000000000000e+00
3.206412825651302478e-01 1.000000000000000000e+00
3.226452905811623140e-01 1.000000000000000000e+00
3.246492985971943801e-01 1.000000000000000000e+00
3.266533066132264462e-01 1.000000000000000000e+00
3.286573146292585124e-01 1.000000000000000000e+00
3.306613226452905785e-01 1.000000000000000000e+00
3.326653306613226446e-01 1.000000000000000000e+00
3.346693386773546552e-01 1.000000000000000000e+00
3.366733466933867214e-01 1.000000000000000000e+00
3.386773547094187875e-01 1.000000000000000000e+00
3.406813627254508536e-01 1.000000000000000000e+00
3.426853707414829198e-01 1.000000000000000000e+00
3.446893787575149859e-01 1.000000000000000000e+00
3.466933867735470520e-01 1.000000000000000000e+00
3.486973947895791182e-01 1.000000000000000000e+00
3.507014028056111843e-01 1.000000000000000000e+00
3.527054108216432504e-01 1.000000000000000000e+00
3.547094188376753165e-01 1.000000000000000000e+00
3.567134268537073827e-01 1.000000000000000000e+00
3.587174348697394488e-01 1.000000000000000000e+00
3.607214428857715149e-01 1.000000000000000000e+00
3.627254509018035811e-01 1.000000000000000000e+00
3.647294589178356472e-01 1.000000000000000000e+00
3.667334669338677133e-01 1.000000000000000000e+00
3.687374749498997795e-01 1.000000000000000000e+00
3.707414829659318456e-01 1.000000000000000000e+00
3.727454909819639117e-01 1.000000000000000000e+00
3.747494989979959779e-01 1.000000000000000000e+00
3.767535070140280440e-01 1.000000000000000000e+00
3.787575150300601101e-01 1.000000000000000000e+00
3.807615230460921762e-01 1.000000000000000000e+00
3.827655310621242424e-01 1.000000000000000000e+00
3.847695390781562530e-01 1.000000000000000000e+00
3.867735470941883191e-01 1.000000000000000000e+00
3.887775551102203853e-01 1.000000000000000000e+00
3.907815631262524514e-01 1.000000000000000000e+00
3.927855711422845175e-01 1.000000000000000000e+00
3.947895791583165837e-01 1.000000000000000000e+00
3.967935871743486498e-01 1.000000000000000000e+00
3.987975951903807159e-01 9.999999999999997780e-01
4.008016032064127820e-01 9.999999999999997780e-01
4.028056112224448482e-01 9.999999999999993339e-01
4.048096192384769143e-01 9.999999999999988898e-01
4.068136272545089804e-01 9.999999999999980016e-01
4.088176352705410466e-01 9.999999999999960032e-01
4.108216432865731127e-01 9.999999999999922284e-01
4.128256513026051788e-01 9.999999999999849010e-01
4.148296593186372450e-01 9.999999999999709122e-01
4.168336673346693111e-01 9.999999999999431566e-01
4.188376753507013772e-01 9.999999999998889777e-01
4.208416833667334433e-01 9.999999999997826183e-01
4.228456913827655095e-01 9.999999999995723421e-01
4.248496993987975756e-01 9.999999999991564525e-01
4.268537074148296417e-01 9.999999999983302246e-01
4.288577154308617079e-01 9.999999999966844300e-01
4.308617234468937740e-01 9.999999999933955053e-01
4.328657314629258401e-01 9.999999999868012246e-01
4.348697394789579063e-01 9.999999999735382783e-01
4.368737474949899169e-01 9.999999999467770184e-01
4.388777555110219830e-01 9.999999998926070166e-01
4.408817635270540491e-01 9.999999997826056752e-01
4.428857715430861153e-01 9.999999995585151513e-01
4.448897795591181814e-01 9.999999991005463773e-01
4.468937875751502475e-01 9.999999981616125577e-01
4.488977955911823137e-01 9.999999962304404466e-01
4.509018036072143798e-01 9.999999922457550872e-01
4.529058116232464459e-01 9.999999839976512206e-01
4.549098196392785121e-01 9.999999668698611455e-01
4.569138276553105782e-01 9.999999311889647968e-01
4.589178356713426443e-01 9.999998566201141470e-01
4.609218436873747105e-01 9.999997002814305924e-01
4.629258517034067766e-01 9.999993714579828996e-01
4.649298597194388427e-01 9.999986776386775578e-01
4.669338677354709088e-01 9.999972089928892416e-01
4.689378757515029750e-01 9.999940902875585902e-01
4.709418837675350411e-01 9.999874464793141460e-01
4.729458917835671072e-01 9.999732479681475716e-01
4.749498997995991734e-01 9.999428078705403511e-01
4.769539078156312395e-01 9.998773420036976001e-01
4.789579158316633056e-01 9.997361130764932380e-01
4.809619238476953718e-01 9.994305392778229935e-01
4.829659318637274379e-01 9.987676059480814494e-01
4.849699398797595040e-01 9.973264286523054745e-01
4.869739478957915702e-01 9.941911658988481504e-01
4.889779559118235808e-01 9.873856227867967572e-01
4.909819639278556469e-01 9.727396826866904211e-01
4.929859719438877130e-01 9.419108967819402878e-01
4.949899799599197792e-01 8.801622895319410889e-01
4.969939879759518453e-01 7.683095264964332483e-01
4.989979959919839114e-01 5.987837602299712625e-01
5.010020040080159776e-01 4.010232905886694232e-01
5.030060120240480437e-01 2.304061560371483963e-01
5.050100200400801098e-01 1.177358301379795580e-01
5.070140280561121759e-01 5.597276103401047087e-02
5.090180360721442421e-01 2.558715980928271891e-02
5.110220440881763082e-01 1.145948544328993270e-02
5.130260521042083743e-01 5.075246295227863261e-03
5.150300601202404405e-01 2.232529221829553882e-03
5.170340681362725066e-01 9.773469314204087134e-04
5.190380761523045727e-01 4.261854087361582953e-04
5.210420841683366389e-01 1.851903029051639850e-04
5.230460921843687050e-01 8.020168569773600470e-05
5.250501002004007711e-01 3.462004498496549756e-05
5.270541082164328373e-01 1.489584726231795953e-05
5.290581162324649034e-01 6.388554492619529007e-06
5.310621242484969695e-01 2.731131254487787713e-06
5.330661322645290356e-01 1.163821337207128124e-06
5.350701402805611018e-01 4.943497856052110136e-07
5.370741482965931679e-01 2.093085167538510410e-07
5.390781563126252340e-01 8.833728774507205867e-08
5.410821643286573002e-01 3.716258137206398872e-08
5.430861723446893663e-01 1.558376371188825455e-08
5.450901803607214324e-01 6.513936380058821176e-09
5.470941883767534986e-01 2.714059411663280395e-09
5.490981963927855647e-01 1.127197116054417121e-09
5.511022044088176308e-01 4.666433371007466802e-10
5.531062124248496970e-01 1.925639346333078442e-10
5.551102204408817631e-01 7.920808529592510809e-11
5.571142284569138292e-01 3.247646574941487071e-11
5.591182364729458953e-01 1.327310985609015451e-11
5.611222444889779615e-01 5.407310378190860242e-12
5.631262525050100276e-01 2.195809149859117596e-12
5.651302605210419827e-01 8.888174330515604735e-13
5.671342685370740488e-01 3.586205892896359782e-13
5.691382765531061150e-01 1.442323094550910435e-13
5.711422845691381811e-01 5.782219541970502830e-14
5.731462925851702472e-01 2.310634634304170282e-14
5.751503006012023134e-01 9.203916336721716286e-15
5.771543086172343795e-01 3.654422261561885739e-15
5.791583166332664456e-01 1.446336929748349930e-15
5.811623246492985118e-01 5.705909836798596051e-16
5.831663326653305779e-01 2.243804507896534416e-16
5.851703406813626440e-01 8.795282829341788405e-17
5.871743486973947102e-01 3.436523237813137460e-17
5.891783567134267763e-01 1.338423157725412609e-17
5.911823647294588424e-01 5.196037558063056254e-18
5.931863727454909085e-01 2.010739469146257157e-18
5.951903807615229747e-01 7.756110826956570487e-19
5.971943887775550408e-01 2.982200861119844236e-19
5.991983967935871069e-01 1.142969018344393473e-19
6.012024048096191731e-01 4.366532606792771053e-20
6.032064128256512392e-01 1.662813870950175857e-20
6.052104208416833053e-01 6.311829396421701094e-21
6.072144288577153715e-01 2.388204689371972813e-21
6.092184368737474376e-01 9.007256363679198247e-22
6.112224448897795037e-01 3.386243487015004140e-22
6.132264529058115698e-01 1.268961727231762391e-22
6.152304609218436360e-01 4.740056807886630148e-23
6.172344689378757021e-01 1.764912794332569155e-23
6.192384769539077682e-01 6.550397244208740387e-24
6.212424849699398344e-01 2.423353147385959462e-24
6.232464929859719005e-01 8.936561693140384420e-25
6.252505010020039666e-01 3.284950960610781392e-25
6.272545090180360328e-01 1.203627232593868166e-25
6.292585170340680989e-01 4.396021440830080143e-26
6.312625250501001650e-01 1.600413774370651819e-26
6.332665330661322312e-01 5.807770429846637209e-27
6.352705410821642973e-01 2.100831805391661694e-27
6.372745490981963634e-01 7.574915774907279150e-28
6.392785571142284295e-01 2.722507061053506807e-28
6.412825651302604957e-01 9.753599153178112760e-29
6.432865731462925618e-01 3.483096234262452741e-29
6.452905811623246279e-01 1.239854510018671418e-29
6.472945891783566941e-01 4.399270439581507177e-30
6.492985971943887602e-01 1.555948709833437856e-30
6.513026052104208263e-01 5.485479231867638910e-31
6.533066132264528925e-01 1.927696040945384610e-31
6.553106212424849586e-01 6.752540811154221745e-32
6.573146292585170247e-01 2.357765246352277469e-32
6.593186372745490909e-01 8.206133691239962952e-33
6.613226452905811570e-01 2.846959546851248089e-33
6.633266533066132231e-01 9.845293926131369437e-34
6.653306613226452892e-01 3.393757122423227563e-34
6.673346693386772444e-01 1.166104610428874870e-34
6.693386773547093105e-01 3.993916201236674362e-35
6.713426853707413766e-01 1.363531157924643714e-35
6.733466933867734427e-01 4.640191095778076622e-36
6.753507014028055089e-01 1.574023993744464071e-36
6.773547094188375750e-01 5.322203940142893066e-37
6.793587174348696411e-01 1.793809658163600556e-37
6.813627254509017073e-01 6.026510059292281454e-38
6.833667334669337734e-01 2.018180918046586438e-38
6.853707414829658395e-01 6.736882726188608880e-39
6.873747494989979057e-01 2.241622933126949053e-39
6.893787575150299718e-01 7.434826132053142477e-40
6.913827655310620379e-01 2.458010616779234472e-40
6.933867735470941041e-01 8.100305044112011649e-41
6.953907815631261702e-01 2.660870113294207285e-41
6.973947895791582363e-01 8.712657844049160183e-42
6.993987975951903024e-01 2.843690483760857445e-42
7.014028056112223686e-01 9.251638870559677047e-43
7.034068136272544347e-01 3.000265593287051848e-43
7.054108216432865008e-01 9.698518822665139875e-44
7.074148296593185670e-01 3.125041624591502302e-44
7.094188376753506331e-01 1.003716079846657794e-44
7.114228456913826992e-01 3.213443283038082356e-45
7.134268537074147654e-01 1.025498615429679616e-45
7.154308617234468315e-01 3.262152048579224015e-46
7.174348697394788976e-01 1.034374969901325427e-46
7.194388777555109638e-01 3.269312899249106937e-47
7.214428857715430299e-01 1.030005764235927987e-47
7.234468937875750960e-01 3.234651555581919532e-48
7.254509018036071621e-01 1.012558293985033253e-48
7.274549098196392283e-01 3.159491915472560497e-49
7.294589178356712944e-01 9.826958985396363155e-50
7.314629258517033605e-01 3.046672134495452663e-50
7.334669338677354267e-01 9.415361068901223429e-51
7.354709418837674928e-01 2.900366767472649665e-51
7.374749498997995589e-01 8.905812414061575274e-52
7.394789579158316251e-01 2.725830508865503367e-52
7.414829659318636912e-01 8.316274863671339660e-53
7.434869739478957573e-01 2.529085453614750249e-53
7.454909819639278235e-01 7.666600876222511782e-54
7.474949899799598896e-01 2.316577784158647707e-54
7.494989979959919557e-01 6.977431826291176634e-55
7.515030060120240218e-01 2.094831030933819608e-55
7.535070140280560880e-01 6.269127134000348136e-56
7.555110220440881541e-01 1.870121562850380287e-56
7.575150300601202202e-01 5.560800061516480168e-57
7.595190380761522864e-01 1.648198083579635130e-57
7.615230460921843525e-01 4.869520643937739219e-58
7.635270541082164186e-01 1.434061246599981339e-58
7.655310621242484848e-01 4.209726393086578188e-59
7.675350701402805509e-01 1.231812828376537030e-59
7.695390781563125060e-01 3.592859687626311813e-60
7.715430861723445721e-01 1.044577034182770745e-60
7.735470941883766383e-01 3.027229672302319820e-61
7.755511022044087044e-01 8.744902100019241420e-62
7.775551102204407705e-01 2.518078205359089432e-62
7.795591182364728366e-01 7.227500964623560930e-63
7.815631262525049028e-01 2.067815490813868779e-63
7.835671342685369689e-01 5.897121728767075798e-64
7.855711422845690350e-01 1.676382361744778382e-64
7.875751503006011012e-01 4.750187524964678377e-65
7.895791583166331673e-01 1.341692860561669376e-65
7.915831663326652334e-01 3.777462353407532864e-66
7.935871743486972996e-01 1.060112273919684014e-66
7.955911823647293657e-01 2.965570566991429948e-67
7.975951903807614318e-01 8.269311362205357653e-68
7.995991983967934980e-01 2.298450253213503436e-68
8.016032064128255641e-01 6.368036651243094597e-69
8.036072144288576302e-01 1.758655125558326186e-69
8.056112224448896963e-01 4.841283240507241124e-70
8.076152304609217625e-01 1.328449297949805392e-70
8.096192384769538286e-01 3.633575238579354462e-71
8.116232464929858947e-01 9.906677219889762012e-72
8.136272545090179609e-01 2.692319214306757828e-72
8.156312625250500270e-01 7.293395592386567145e-73
8.176352705410820931e-01 1.969416951916579480e-73
8.196392785571141593e-01 5.300907859365287948e-74
8.216432865731462254e-01 1.422222420880367990e-74
8.236472945891782915e-01 3.803552965890741566e-75
8.256513026052103577e-01 1.013948968603119029e-75
8.276553106212424238e-01 2.694309045767670262e-76
8.296593186372744899e-01 7.136469311597367162e-77
8.316633266533065560e-01 1.884187324824409986e-77
8.336673346693386222e-01 4.958718278072935036e-78
8.356713426853706883e-01 1.300826796100479425e-78
8.376753507014027544e-01 3.401529139548610977e-79
8.396793587174348206e-01 8.866119875795321770e-80
8.416833667334668867e-01 2.303550216424237322e-80
8.436873747494989528e-01 5.965769249990384398e-81
8.456913827655310190e-01 1.540068011816192901e-81
8.476953907815630851e-01 3.962944876561998471e-82
8.496993987975951512e-01 1.016484696329197696e-82
8.517034068136272174e-01 2.598892641869907581e-83
8.537074148296592835e-01 6.623392874375347743e-84
8.557114228456913496e-01 1.682586404522804164e-84
8.577154308617234157e-01 4.260679988127010680e-85
8.597194388777554819e-01 1.075437408856180157e-85
8.617234468937875480e-01 2.705802190878175428e-86
8.637274549098196141e-01 6.785965243026012116e-87
8.657314629258516803e-01 1.696414202268614104e-87
8.677354709418837464e-01 4.227239464634520180e-88
8.697394789579158125e-01 1.049993191939464229e-88
8.717434869739478787e-01 2.599685416026182658e-89
8.737474949899798338e-01 6.415932622049271170e-90
8.757515030060118999e-01 1.578350576054104379e-90
8.777555110220439660e-01 3.870364198023962582e-91
8.797595190380760322e-01 9.460299292132153328e-92
8.817635270541080983e-01 2.304955794772613502e-92
8.837675350701401644e-01 5.597898339969057567e-93
8.857715430861722306e-01 1.355164747677654835e-93
8.877755511022042967e-01 3.270121327759663209e-94
8.897795591182363628e-01 7.865753251914078993e-95
8.917835671342684289e-01 1.885912125640591124e-95
8.937875751503004951e-01 4.507204561589851458e-96
8.957915831663325612e-01 1.073736625941026406e-96
8.977955911823646273e-01 2.549722683851749881e-97
8.997995991983966935e-01 6.035215886848387338e-98
9.018036072144287596e-01 1.423958571379486688e-98
9.038076152304608257e-01 3.348933935495783434e-99
9.058116232464928919e-01 7.850918850991125704e-100
9.078156312625249580e-01 1.834590239000819792e-100
9.098196392785570241e-01 4.273289842938631520e-101
9.118236472945890903e-01 9.921796256510117248e-102
9.138276553106211564e-01 2.296269939900653752e-102
9.158316633266532225e-01 5.297369400014981872e-103
9.178356713426852886e-01 1.218154176241016726e-103
9.198396793587173548e-01 2.792215543408589556e-104
9.218436873747494209e-01 6.379700695370384760e-105
9.238476953907814870e-01 1.452969005288209568e-105
9.258517034068135532e-01 3.298504476624198965e-106
9.278557114228456193e-01 7.464186593523640955e-107
9.298597194388776854e-01 1.683652964311997564e-107
9.318637274549097516e-01 3.785535759260080789e-108
9.338677354709418177e-01 8.484120119006733765e-109
9.358717434869738838e-01 1.895356662852465574e-109
9.378757515030059499e-01 4.220654143798024746e-110
9.398797595190380161e-01 9.368569166548806332e-111
9.418837675350700822e-01 2.072867063730868965e-111
9.438877755511021483e-01 4.571664132540130602e-112
9.458917835671342145e-01 1.005036568491138854e-112
9.478957915831662806e-01 2.202389325103146687e-113
9.498997995991983467e-01 4.810730241153985182e-114
9.519038076152304129e-01 1.047448304592270406e-114
9.539078156312624790e-01 2.273311105164530820e-115
9.559118236472945451e-01 4.918014793547103761e-116
9.579158316633266113e-01 1.060536133748456997e-116
9.599198396793586774e-01 2.279637493587923729e-117
9.619238476953907435e-01 4.884395185344590098e-118
9.639278557114228096e-01 1.043182948553948224e-118
9.659318637274548758e-01 2.220827603301619160e-119
9.679358717434869419e-01 4.712744506779362584e-120
9.699398797595190080e-01 9.968679353018336766e-121
9.719438877755510742e-01 2.101870911995709072e-121
9.739478957915831403e-01 4.417526210522719283e-122
9.759519038076150954e-01 9.254584218828438087e-123
9.779559118236471615e-01 1.932588410920784953e-123
9.799599198396792277e-01 4.022782125923619678e-124
9.819639278557112938e-01 8.346767851960920100e-125
9.839679358717433599e-01 1.726294311739743322e-125
9.859719438877754261e-01 3.558901976475847806e-126
9.879759519038074922e-01 7.313443238720295814e-127
9.899799599198395583e-01 1.498071168665459372e-127
9.919839679358716245e-01 3.058776032350649426e-128
9.939879759519036906e-01 6.225404757032143559e-129
9.959919839679357567e-01 1.262967543223687432e-129
9.979959919839678228e-01 2.554003384537579835e-130
1.000000000000000000e+00 5.148200222412014486e-131


==> figures/logfun_5.txt <==
0.000000000000000000e+00 9.980732653366725105e-01
2.004008016032063962e-03 9.980730722532588084e-01
4.008016032064127925e-03 9.980724928871372859e-01
6.012024048096191453e-03 9.980715268905523407e-01
8.016032064128255849e-03 9.980701736835261295e-01
1.002004008016032024e-02 9.980684324532804741e-01
1.202404809619238291e-02 9.980663021534263990e-01
1.402805611222444730e-02 9.980637815029199666e-01
1.603206412825651170e-02 9.980608689847837445e-01
1.803607214428857436e-02 9.980575628445901293e-01
2.004008016032064049e-02 9.980538610887080830e-01
2.204408817635270315e-02 9.980497614823068409e-01
2.404809619238476581e-02 9.980452615471157030e-01
2.605210420841683194e-02 9.980403585589375792e-01
2.805611222444889460e-02 9.980350495449114012e-01
3.006012024048096073e-02 9.980293312805198491e-01
3.206412825651302340e-02 9.980232002863391738e-01
3.406813627254508953e-02 9.980166528245248969e-01
3.607214428857714872e-02 9.980096848950298360e-01
3.807615230460921485e-02 9.980022922315496814e-01
4.008016032064128098e-02 9.979944702971879078e-01
4.208416833667334017e-02 9.979862142798362479e-01
4.408817635270540630e-02 9.979775190872633983e-01
4.609218436873747243e-02 9.979683793419046323e-01
4.809619238476953162e-02 9.979587893753467664e-01
5.010020040080159776e-02 9.979487432224969368e-01
5.210420841683366389e-02 9.979382346154307415e-01
5.410821643286573002e-02 9.979272569769088719e-01
5.611222444889778921e-02 9.979158034135534594e-01
5.811623246492985534e-02 9.979038667086742587e-01
6.012024048096192147e-02 9.978914393147346740e-01
6.212424849699398066e-02 9.978785133454455281e-01
6.412825651302604679e-02 9.978650805674770252e-01
6.613226452905811292e-02 9.978511323917755860e-01
6.813627254509017905e-02 9.978366598644726748e-01
7.014028056112224518e-02 9.978216536573735196e-01
7.214428857715429744e-02 9.978061040580102903e-01
7.414829659318636357e-02 9.977900009592466368e-01
7.615230460921842970e-02 9.977733338484161552e-01
7.815631262525049583e-02 9.977560917959826803e-01
8.016032064128256196e-02 9.977382634436986475e-01
8.216432865731462809e-02 9.977198369922520849e-01
8.416833667334668034e-02 9.977008001883768129e-01
8.617234468937874647e-02 9.976811403114111965e-01
8.817635270541081260e-02 9.976608441592816900e-01
9.018036072144287874e-02 9.976398980338925249e-01
9.218436873747494487e-02 9.976182877258988890e-01
9.418837675350701100e-02 9.975959984988372886e-01
9.619238476953906325e-02 9.975730150725945489e-01
9.819639278557112938e-02 9.975493216061839252e-01
1.002004008016031955e-01 9.975249016798060087e-01
1.022044088176352616e-01 9.974997382761658926e-01
1.042084168336673278e-01 9.974738137610138500e-01
1.062124248496993939e-01 9.974471098628857613e-01
1.082164328657314600e-01 9.974196076520042142e-01
1.102204408817635123e-01 9.973912875183144067e-01
1.122244488977955784e-01 9.973621291486121088e-01
1.142284569138276445e-01 9.973321115027348194e-01
1.162324649298597107e-01 9.973012127887734835e-01
1.182364729458917768e-01 9.972694104372674673e-01
1.202404809619238429e-01 9.972366810743384935e-01
1.222444889779558952e-01 9.972030004937242342e-01
1.242484969939879613e-01 9.971683436276623791e-01
1.262525050100200275e-01 9.971326845165811026e-01
1.282565130260520936e-01 9.970959962775424179e-01
1.302605210420841597e-01 9.970582510713924540e-01
1.322645290581162258e-01 9.970194200685573716e-01
1.342685370741482920e-01 9.969794734134348468e-01
1.362725450901803581e-01 9.969383801873181739e-01
1.382765531062124242e-01 9.968961083697932546e-01
1.402805611222444904e-01 9.968526247985413091e-01
1.422845691382765287e-01 9.968078951274829125e-01
1.442885771543085949e-01 9.967618837831908607e-01
1.462925851703406610e-01 9.967145539194980364e-01
1.482965931863727271e-01 9.966658673702248894e-01
1.503006012024047933e-01 9.966157845999419340e-01
1.523046092184368594e-01 9.965642646526895465e-01
1.543086172344689255e-01 9.965112650985593623e-01
1.563126252505009917e-01 9.964567419780496760e-01
1.583166332665330578e-01 9.964006497440994758e-01
1.603206412825651239e-01 9.963429412016951980e-01
1.623246492985971901e-01 9.962835674449506129e-01
1.643286573146292562e-01 9.962224777915454910e-01
1.663326653306613223e-01 9.961596197144109155e-01
1.683366733466933607e-01 9.960949387705382296e-01
1.703406813627254268e-01 9.960283785267870504e-01
1.723446893787574929e-01 9.959598804825615659e-01
1.743486973947895591e-01 9.958893839892151156e-01
1.763527054108216252e-01 9.958168261660415022e-01
1.783567134268536913e-01 9.957421418127005985e-01
1.803607214428857575e-01 9.956652633179227108e-01
1.823647294589178236e-01 9.955861205643258272e-01
1.843687374749498897e-01 9.955046408291736704e-01
1.863727454909819559e-01 9.954207486808961391e-01
1.883767535070140220e-01 9.953343658711822917e-01
1.903807615230460881e-01 9.952454112224504712e-01
1.923847695390781265e-01 9.951538005104905160e-01
1.943887775551101926e-01 9.950594463420612268e-01
1.963927855711422588e-01 9.949622580272194927e-01
1.983967935871743249e-01 9.948621414461490398e-01
2.004008016032063910e-01 9.947589989102381125e-01
2.024048096192384572e-01 9.946527290171535141e-01
2.044088176352705233e-01 9.945432264996434402e-01
2.064128256513025894e-01 9.944303820677855565e-01
2.084168336673346555e-01 9.943140822443918836e-01
2.104208416833667217e-01 9.941942091932610692e-01
2.124248496993987878e-01 9.940706405399621914e-01
2.144288577154308539e-01 9.939432491848144702e-01
2.164328657314629201e-01 9.938119031077143894e-01
2.184368737474949584e-01 9.936764651644481861e-01
2.204408817635270246e-01 9.935367928741094534e-01
2.224448897795590907e-01 9.933927381972237347e-01
2.244488977955911568e-01 9.932441473041698776e-01
2.264529058116232230e-01 9.930908603334633877e-01
2.284569138276552891e-01 9.929327111394545824e-01
2.304609218436873552e-01 9.927695270289679241e-01
2.324649298597194214e-01 9.926011284863976991e-01
2.344689378757514875e-01 9.924273288867466736e-01
2.364729458917835536e-01 9.922479341960775967e-01
2.384769539078156197e-01 9.920627426588204401e-01
2.404809619238476859e-01 9.918715444713640528e-01
2.424849699398797520e-01 9.916741214413259398e-01
2.444889779559117904e-01 9.914702466318795482e-01
2.464929859719438565e-01 9.912596839904854740e-01
2.484969939879759226e-01 9.910421879613544593e-01
2.505010020040079888e-01 9.908175030809368566e-01
2.525050100200400549e-01 9.905853635557102521e-01
2.545090180360721210e-01 9.903454928215094100e-01
2.565130260521041872e-01 9.900976030836103892e-01
2.585170340681362533e-01 9.898413948367578152e-01
2.605210420841683194e-01 9.895765563642879847e-01
2.625250501002003856e-01 9.893027632154787199e-01
2.645290581162324517e-01 9.890196776602191431e-01
2.665330661322645178e-01 9.887269481200684496e-01
2.685370741482965840e-01 9.884242085747381168e-01
2.705410821643286501e-01 9.881110779430063440e-01
2.725450901803607162e-01 9.877871594370365438e-01
2.745490981963927823e-01 9.874520398890526129e-01
2.765531062124248485e-01 9.871052890492830745e-01
2.785571142284569146e-01 9.867464588540664217e-01
2.805611222444889807e-01 9.863750826629801294e-01
2.825651302605209914e-01 9.859906744638294862e-01
2.845691382765530575e-01 9.855927280443113059e-01
2.865731462925851236e-01 9.851807161291403769e-01
2.885771543086171897e-01 9.847540894814144075e-01
2.905811623246492559e-01 9.843122759669725719e-01
2.925851703406813220e-01 9.838546795804908873e-01
2.945891783567133881e-01 9.833806794320482103e-01
2.965931863727454543e-01 9.828896286928984205e-01
2.985971943887775204e-01 9.823808534991785857e-01
3.006012024048095865e-01 9.818536518122961132e-01
3.026052104208416527e-01 9.813072922347527705e-01
3.046092184368737188e-01 9.807410127801874378e-01
3.066132264529057849e-01 9.801540195964502100e-01
3.086172344689378511e-01 9.795454856405670929e-01
3.106212424849699172e-01 9.789145493045094959e-01
3.126252505010019833e-01 9.782603129907508910e-01
3.146292585170340494e-01 9.775818416366751640e-01
3.166332665330661156e-01 9.768781611870079873e-01
3.186372745490981817e-01 9.761482570135529002e-01
3.206412825651302478e-01 9.753910722816586665e-01
3.226452905811623140e-01 9.746055062630099020e-01
3.246492985971943801e-01 9.737904125945117118e-01
3.266533066132264462e-01 9.729445974832628963e-01
3.286573146292585124e-01 9.720668178578585339e-01
3.306613226452905785e-01 9.711557794665377497e-01
3.326653306613226446e-01 9.702101349230155547e-01
3.346693386773546552e-01 9.692284817011962428e-01
3.366733466933867214e-01 9.682093600803663991e-01
3.386773547094187875e-01 9.671512510429209897e-01
3.406813627254508536e-01 9.660525741271778211e-01
3.426853707414829198e-01 9.649116852384046483e-01
3.446893787575149859e-01 9.637268744218010497e-01
3.466933867735470520e-01 9.624963636018767366e-01
3.486973947895791182e-01 9.612183042934339117e-01
3.507014028056111843e-01 9.598907752902011703e-01
3.527054108216432504e-01 9.585117803381022483e-01
3.547094188376753165e-01 9.570792458011587733e-01
3.567134268537073827e-01 9.555910183291417281e-01
3.587174348697394488e-01 9.540448625373081359e-01
3.607214428857715149e-01 9.524384587098807531e-01
3.627254509018035811e-01 9.507694005403720672e-01
3.647294589178356472e-01 9.490351929234154271e-01
3.667334669338677133e-01 9.472332498144470092e-01
3.687374749498997795e-01 9.453608921754039773e-01
3.707414829659318456e-01 9.434153460265447544e-01
3.727454909819639117e-01 9.413937406265937557e-01
3.747494989979959779e-01 9.392931068056294963e-01
3.767535070140280440e-01 9.371103754775036432e-01
3.787575150300601101e-01 9.348423763610849146e-01
3.807615230460921762e-01 9.324858369422525106e-01
3.827655310621242424e-01 9.300373817113417596e-01
3.847695390781562530e-01 9.274935317136276947e-01
3.867735470941883191e-01 9.248507044534305388e-01
3.887775551102203853e-01 9.221052141955246029e-01
3.907815631262524514e-01 9.192532727106867974e-01
3.927855711422845175e-01 9.162909905154391632e-01
3.947895791583165837e-01 9.132143786592633594e-01
3.967935871743486498e-01 9.100193511157675941e-01
3.987975951903807159e-01 9.067017278374287503e-01
4.008016032064127820e-01 9.032572385365441603e-01
4.028056112224448482e-01 8.996815272578687628e-01
4.048096192384769143e-01 8.959701578110000897e-01
4.068136272545089804e-01 8.921186201328240584e-01
4.088176352705410466e-01 8.881223376521737434e-01
4.108216432865731127e-01 8.839766757301636968e-01
4.128256513026051788e-01 8.796769512503415100e-01
4.148296593186372450e-01 8.752184434327247020e-01
4.168336673346693111e-01 8.705964059448265679e-01
4.188376753507013772e-01 8.658060803807834382e-01
4.208416833667334433e-01 8.608427111765245554e-01
4.228456913827655095e-01 8.557015620244169396e-01
4.248496993987975756e-01 8.503779338448100855e-01
4.268537074148296417e-01 8.448671843642369117e-01
4.288577154308617079e-01 8.391647493405278713e-01
4.308617234468937740e-01 8.332661654636227544e-01
4.328657314629258401e-01 8.271670949472544887e-01
4.348697394789579063e-01 8.208633518108202631e-01
4.368737474949899169e-01 8.143509298325303236e-01
4.388777555110219830e-01 8.076260321342586534e-01
4.408817635270540491e-01 8.006851023353959151e-01
4.428857715430861153e-01 7.935248571873955159e-01
4.448897795591181814e-01 7.861423205727349206e-01
4.468937875751502475e-01 7.785348587217639782e-01
4.488977955911823137e-01 7.707002164686397316e-01
4.509018036072143798e-01 7.626365543335166253e-01
4.529058116232464459e-01 7.543424861827827677e-01
4.549098196392785121e-01 7.458171171828806845e-01
4.569138276553105782e-01 7.370600817267175531e-01
4.589178356713426443e-01 7.280715809755465839e-01
4.609218436873747105e-01 7.188524196242858100e-01
4.629258517034067766e-01 7.094040414654129156e-01
4.649298597194388427e-01 6.997285632968007762e-01
4.669338677354709088e-01 6.898288066932035667e-01
4.689378757515029750e-01 6.797083271406142435e-01
4.709418837675350411e-01 6.693714400185258873e-01
4.729458917835671072e-01 6.588232429083208386e-01
4.749498997995991734e-01 6.480696337076274904e-01
4.769539078156312395e-01 6.371173240414754746e-01
4.789579158316633056e-01 6.259738474822651444e-01
4.809619238476953718e-01 6.146475621225874209e-01
4.829659318637274379e-01 6.031476470881784735e-01
4.849699398797595040e-01 5.914840926329494319e-01
4.869739478957915702e-01 5.796676835238883108e-01
4.889779559118235808e-01 5.677099755002330550e-01
4.909819639278556469e-01 5.556232646777792272e-01
4.929859719438877130e-01 5.434205498643254195e-01
4.949899799599197792e-01 5.311154878544558366e-01
4.969939879759518453e-01 5.187223418792661356e-01
4.989979959919839114e-01 5.062559234969770117e-01
5.010020040080159776e-01 4.937315283212460049e-01
5.030060120240480437e-01 4.811648660927189125e-01
5.050100200400801098e-01 4.685719857032346058e-01
5.070140280561121759e-01 4.559691958783705923e-01
5.090180360721442421e-01 4.433729823100449607e-01
5.110220440881763082e-01 4.307999221042028148e-01
5.130260521042083743e-01 4.182665964670438385e-01
5.150300601202404405e-01 4.057895025949922463e-01
5.170340681362725066e-01 3.933849657572935921e-01
5.190380761523045727e-01 3.810690525649248483e-01
5.210420841683366389e-01 3.688574864051063495e-01
5.230460921843687050e-01 3.567655659873621987e-01
5.250501002004007711e-01 3.448080878956405471e-01
5.270541082164328373e-01 3.329992739727768436e-01
5.290581162324649034e-01 3.213527042804480427e-01
5.310621242484969695e-01 3.098812562818936689e-01
5.330661322645290356e-01 2.985970507886714365e-01
5.350701402805611018e-01 2.875114050993226034e-01
5.370741482965931679e-01 2.766347936399520813e-01
5.390781563126252340e-01 2.659768162972980798e-01
5.410821643286573002e-01 2.555461745166957011e-01
5.430861723446893663e-01 2.453506551231173227e-01
5.450901803607214324e-01 2.353971217155573781e-01
5.470941883767534986e-01 2.256915133855778299e-01
5.490981963927855647e-01 2.162388504214809992e-01
5.511022044088176308e-01 2.070432465817461098e-01
5.531062124248496970e-01 1.981079274558971703e-01
5.551102204408817631e-01 1.894352543784413034e-01
5.571142284569138292e-01 1.810267533220093483e-01
5.591182364729458953e-01 1.728831481691812944e-01
5.611222444889779615e-01 1.650043977480865065e-01
5.631262525050100276e-01 1.573897360140100177e-01
5.651302605210419827e-01 1.500377147668406630e-01
5.671342685370740488e-01 1.429462483111396398e-01
5.691382765531061150e-01 1.361126594906019449e-01
5.711422845691381811e-01 1.295337265603858368e-01
5.731462925851702472e-01 1.232057303979016971e-01
5.751503006012023134e-01 1.171245015938167239e-01
5.771543086172343795e-01 1.112854670090425990e-01
5.791583166332664456e-01 1.056836954291524716e-01
5.811623246492985118e-01 1.003139419939672872e-01
5.831663326653305779e-01 9.517069112604389924e-02
5.851703406813626440e-01 9.024819772668200846e-02
5.871743486973947102e-01 8.554052645117020404e-02
5.891783567134267763e-01 8.104158891579524293e-02
5.911823647294588424e-01 7.674517872720182377e-02
5.931863727454909085e-01 7.264500425974083908e-02
5.951903807615229747e-01 6.873471913827197688e-02
5.971943887775550408e-01 6.500795041239523786e-02
5.991983967935871069e-01 6.145832443326751382e-02
6.012024048096191731e-01 5.807949046604701099e-02
6.032064128256512392e-01 5.486514208972276263e-02
6.052104208416833053e-01 5.180903645177012407e-02
6.072144288577153715e-01 4.890501145791426724e-02
6.092184368737474376e-01 4.614700098749130452e-02
6.112224448897795037e-01 4.352904823269408002e-02
6.132264529058115698e-01 4.104531726560996935e-02
6.152304609218436360e-01 3.869010294063768285e-02
6.172344689378757021e-01 3.645783924183439162e-02
6.192384769539077682e-01 3.434310618522420921e-02
6.212424849699398344e-01 3.234063538530036058e-02
6.232464929859719005e-01 3.044531439307839038e-02
6.252505010020039666e-01 2.865218991029296058e-02
6.272545090180360328e-01 2.695646998083904913e-02
6.292585170340680989e-01 2.535352525650264033e-02
6.312625250501001650e-01 2.383888942952976098e-02
6.332665330661322312e-01 2.240825891978122375e-02
6.352705410821642973e-01 2.105749189920708142e-02
6.372745490981963634e-01 1.978260673125001312e-02
6.392785571142284295e-01 1.857977989762247054e-02
6.412825651302604957e-01 1.744534347977015967e-02
6.432865731462925618e-01 1.637578225728140643e-02
6.452905811623246279e-01 1.536773048058120636e-02
6.472945891783566941e-01 1.441796837048754318e-02
6.492985971943887602e-01 1.352341839263952565e-02
6.513026052104208263e-01 1.268114135044731174e-02
6.533066132264528925e-01 1.188833233608209243e-02
6.553106212424849586e-01 1.114231657512373963e-02
6.573146292585170247e-01 1.044054519682482279e-02
6.593186372745490909e-01 9.780590958528243353e-03
6.613226452905811570e-01 9.160143949593375218e-03
6.633266533066132231e-01 8.577007297235449135e-03
6.653306613226452892e-01 8.029092893959614494e-03
6.673346693386772444e-01 7.514417163766161020e-03
6.693386773547093105e-01 7.031096882007022673e-03
6.713426853707413766e-01 6.577345061677523398e-03
6.733466933867734427e-01 6.151466917017531753e-03
6.753507014028055089e-01 5.751855913566186404e-03
6.773547094188375750e-01 5.376989912248698877e-03
6.793587174348696411e-01 5.025427413664663133e-03
6.813627254509017073e-01 4.695803907481857151e-03
6.833667334669337734e-01 4.386828330708683263e-03
6.853707414829658395e-01 4.097279637610530892e-03
6.873747494989979057e-01 3.826003483141818783e-03
6.893787575150299718e-01 3.571909020976040631e-03
6.913827655310620379e-01 3.333965816522593394e-03
6.933867735470941041e-01 3.111200874712471455e-03
6.953907815631261702e-01 2.902695781808084692e-03
6.973947895791582363e-01 2.707583960036844244e-03
6.993987975951903024e-01 2.525048033458590288e-03
7.014028056112223686e-01 2.354317303145286519e-03
7.034068136272544347e-01 2.194665329473109109e-03
7.054108216432865008e-01 2.045407619096162744e-03
7.074148296593185670e-01 1.905899413982228233e-03
7.094188376753506331e-01 1.775533579740432889e-03
7.114228456913826992e-01 1.653738590353437225e-03
7.134268537074147654e-01 1.539976606339507007e-03
7.154308617234468315e-01 1.433741643308572306e-03
7.174348697394788976e-01 1.334557827838764874e-03
7.194388777555109638e-01 1.241977737581791228e-03
7.214428857715430299e-01 1.155580822505707875e-03
7.234468937875750960e-01 1.074971904198697122e-03
7.254509018036071621e-01 9.997797501856931987e-04
7.274549098196392283e-01 9.296557202494120211e-04
7.294589178356712944e-01 8.642724817962365007e-04
7.314629258517033605e-01 8.033227913646459909e-04
7.334669338677354267e-01 7.465183394374708039e-04
7.354709418837674928e-01 6.935886557885177555e-04
7.374749498997995589e-01 6.442800726675315020e-04
7.394789579158316251e-01 5.983547432043489177e-04
7.414829659318636912e-01 5.555897124926365005e-04
7.434869739478957573e-01 5.157760388947432370e-04
7.454909819639278235e-01 4.787179631916992821e-04
7.474949899799598896e-01 4.442321232854007937e-04
7.494989979959919557e-01 4.121468122431216192e-04
7.515030060120240218e-01 3.823012775573191805e-04
7.535070140280560880e-01 3.545450595758133593e-04
7.555110220440881541e-01 3.287373671385293832e-04
7.575150300601202202e-01 3.047464885368584816e-04
7.595190380761522864e-01 2.824492359900590836e-04
7.615230460921843525e-01 2.617304219097975207e-04
7.635270541082164186e-01 2.424823652988316572e-04
7.655310621242484848e-01 2.246044267027388366e-04
7.675350701402805509e-01 2.080025702045042104e-04
7.695390781563125060e-01 1.925889510205575994e-04
7.715430861723445721e-01 1.782815273234413379e-04
7.735470941883766383e-01 1.650036949807640377e-04
7.755511022044087044e-01 1.526839439622298901e-04
7.775551102204407705e-01 1.412555352265720896e-04
7.795591182364728366e-01 1.306561969579553067e-04
7.815631262525049028e-01 1.208278390769934336e-04
7.835671342685369689e-01 1.117162850049217750e-04
7.855711422845690350e-01 1.032710197107115457e-04
7.875751503006011012e-01 9.544495312007796886e-05
7.895791583166331673e-01 8.819419801241641665e-05
7.915831663326652334e-01 8.147786157677524860e-05
7.935871743486972996e-01 7.525784984110478427e-05
7.955911823647293657e-01 6.949868423021593391e-05
7.975951903807614318e-01 6.416732954724837406e-05
7.995991983967934980e-01 5.923303271100105623e-05
8.016032064128255641e-01 5.466717161730096065e-05
8.036072144288576302e-01 5.044311352673134185e-05
8.056112224448896963e-01 4.653608241355243946e-05
8.076152304609217625e-01 4.292303474161746947e-05
8.096192384769538286e-01 3.958254316253043717e-05
8.116232464929858947e-01 3.649468765930680971e-05
8.136272545090179609e-01 3.364095368541375854e-05
8.156312625250500270e-01 3.100413687435291278e-05
8.176352705410820931e-01 2.856825391895221797e-05
8.196392785571141593e-01 2.631845924231857571e-05
8.216432865731462254e-01 2.424096710400893426e-05
8.236472945891782915e-01 2.232297880546579407e-05
8.256513026052103577e-01 2.055261467817745641e-05
8.276553106212424238e-01 1.891885055641699266e-05
8.296593186372744899e-01 1.741145845382511431e-05
8.316633266533065560e-01 1.602095117958658095e-05
8.336673346693386222e-01 1.473853064554259120e-05
8.356713426853706883e-01 1.355603963032850253e-05
8.376753507014027544e-01 1.246591678056751444e-05
8.396793587174348206e-01 1.146115464232578079e-05
8.416833667334668867e-01 1.053526052847755180e-05
8.436873747494989528e-01 9.682220039382378389e-06
8.456913827655310190e-01 8.896463065367137568e-06
8.476953907815630851e-01 8.172832109973208063e-06
8.496993987975951512e-01 7.506552782802615678e-06
8.517034068136272174e-01 6.893206320105251864e-06
8.537074148296592835e-01 6.328704000026043057e-06
8.557114228456913496e-01 5.809263327698579484e-06
8.577154308617234157e-01 5.331385873161452316e-06
8.597194388777554819e-01 4.891836652407683608e-06
8.617234468937875480e-01 4.487624948782041275e-06
8.637274549098196141e-01 4.115986478438082405e-06
8.657314629258516803e-01 3.774366809679039215e-06
8.677354709418837464e-01 3.460405951754470488e-06
8.697394789579158125e-01 3.171924034088290703e-06
8.717434869739478787e-01 2.906908001992643181e-06
8.737474949899798338e-01 2.663499259693402723e-06
8.757515030060118999e-01 2.439982195974870373e-06
8.777555110220439660e-01 2.234773531959114454e-06
8.797595190380760322e-01 2.046412434485255018e-06
8.817635270541080983e-01 1.873551342260581470e-06
8.837675350701401644e-01 1.714947455432153212e-06
8.857715430861722306e-01 1.569454842488479933e-06
8.877755511022042967e-01 1.436017121457586947e-06
8.897795591182363628e-01 1.313660675233075289e-06
8.917835671342684289e-01 1.201488363544224054e-06
8.937875751503004951e-01 1.098673696600670705e-06
8.957915831663325612e-01 1.004455437796841693e-06
8.977955911823646273e-01 9.181326050655702529e-07
8.997995991983966935e-01 8.390598425330508103e-07
9.018036072144287596e-01 7.666431360574094398e-07
9.038076152304608257e-01 7.003358480381302566e-07
9.058116232464928919e-01 6.396350485715270756e-07
9.078156312625249580e-01 5.840781216051692400e-07
9.098196392785570241e-01 5.332396262186618686e-07
9.118236472945890903e-01 4.867283945355353260e-07
9.138276553106211564e-01 4.441848490576728437e-07
9.158316633266532225e-01 4.052785234147914278e-07
9.178356713426852886e-01 3.697057716428661953e-07
9.198396793587173548e-01 3.371876521516956299e-07
9.218436873747494209e-01 3.074679735180103496e-07
9.238476953907814870e-01 2.803114901508970189e-07
9.258517034068135532e-01 2.555022367252457457e-07
9.278557114228456193e-01 2.328419910701499537e-07
9.298597194388776854e-01 2.121488559365804559e-07
9.318637274549097516e-01 1.932559507555689507e-07
9.338677354709418177e-01 1.760102051379593547e-07
9.358717434869738838e-01 1.602712464624545371e-07
9.378757515030059499e-01 1.459103744532368954e-07
9.398797595190380161e-01 1.328096161644490837e-07
9.418837675350700822e-01 1.208608552688992543e-07
9.438877755511021483e-01 1.099650299948844722e-07
9.458917835671342145e-01 1.000313944701889857e-07
9.478957915831662806e-01 9.097683861827203540e-08
9.498997995991983467e-01 8.272526211032067338e-08
9.519038076152304129e-01 7.520699821007669020e-08
9.539078156312624790e-01 6.835828365784650061e-08
9.559118236472945451e-01 6.212077102752438260e-08
9.579158316633266113e-01 5.644108025724364931e-08
9.599198396793586774e-01 5.127038630189810578e-08
9.619238476953907435e-01 4.656404008550947035e-08
9.639278557114228096e-01 4.228122014452609235e-08
9.659318637274548758e-01 3.838461255075440594e-08
9.679358717434869419e-01 3.484011688583154639e-08
9.699398797595190080e-01 3.161657620895704094e-08
9.719438877755510742e-01 2.868552911693666534e-08
9.739478957915831403e-01 2.602098214134740820e-08
9.759519038076150954e-01 2.359920086261168242e-08
9.779559118236471615e-01 2.139851824574191710e-08
9.799599198396792277e-01 1.939915881819746876e-08
9.819639278557112938e-01 1.758307741733728630e-08
9.839679358717433599e-01 1.593381133398355742e-08
9.859719438877754261e-01 1.443634477020601487e-08
9.879759519038074922e-01 1.307698461412341772e-08
9.899799599198395583e-01 1.184324661281040695e-08
9.919839679358716245e-01 1.072375109674705336e-08
9.939879759519036906e-01 9.708127476098284589e-09
9.959919839679357567e-01 8.786926790853491101e-09
9.979959919839678228e-01 7.951541653878356382e-09
1.000000000000000000e+00 7.194132978569833973e-09


==> figures/reconstruction_art80_GDSE_error_list.txt <==
5.009596928982725794e-01
4.664107485604606085e-01
4.702495201535508151e-01
4.107485604606526675e-01
4.241842610364683908e-01
4.222648752399232319e-01
4.165067178502879774e-01
4.241842610364683908e-01
4.241842610364683908e-01
4.318618042226488041e-01
4.337811900191939074e-01
4.376199616122840585e-01
4.318618042226488041e-01
4.357005758157389552e-01
4.318618042226488041e-01
4.280230326295584864e-01
4.337811900191939074e-01
4.318618042226488041e-01
4.318618042226488041e-01
4.299424184261037007e-01
4.299424184261037007e-01
4.318618042226488041e-01
4.280230326295584864e-01
4.261036468330133831e-01
4.222648752399232319e-01
4.203454894433780731e-01
4.184261036468330808e-01
4.165067178502879774e-01
4.165067178502879774e-01
4.145873320537428186e-01
4.107485604606526675e-01
4.069097888675624608e-01
4.011516314779270398e-01
3.934740882917466265e-01
3.915547024952014676e-01
3.800383877159309032e-01
3.666026871401152354e-01
3.608445297504799254e-01
3.550863723608444489e-01
3.512476007677543532e-01
3.416506717850287256e-01
3.397312859884836778e-01
3.320537428023032644e-01
3.205374280230327000e-01
3.186180422264875411e-01
3.128598848368522312e-01
3.109404990403071278e-01
3.032629558541266590e-01
2.994241842610365079e-01
2.936660268714010869e-01
2.840690978886756257e-01
2.879078694817658879e-01
2.783109404990403712e-01
2.725527831094050057e-01
2.706333973128599024e-01
2.610364683301343303e-01
2.495201535508636825e-01
2.380038387715930903e-01
2.303262955854127048e-01
2.207293666026871326e-01
2.149712092130518226e-01
2.034548944337812026e-01
2.015355086372360438e-01
1.976967370441458649e-01
1.976967370441458649e-01
1.976967370441458649e-01
1.919385796545105827e-01
1.900191938579654516e-01
1.900191938579654516e-01
1.861804222648752449e-01
1.842610364683301138e-01
1.842610364683301138e-01
1.823416506717850383e-01
1.823416506717850383e-01
1.804222648752399349e-01
1.765834932821497005e-01
1.669865642994241839e-01
1.650671785028790528e-01
1.650671785028790528e-01
1.631477927063340050e-01
1.631477927063340050e-01
1.650671785028790528e-01
1.631477927063340050e-01
1.631477927063340050e-01
1.612284069097888739e-01
1.612284069097888739e-01
1.593090211132437983e-01
1.612284069097888739e-01
1.573896353166986672e-01
1.554702495201535639e-01
1.516314779270633295e-01
1.477927063339731228e-01
1.477927063339731228e-01
1.497120921305182262e-01
1.497120921305182262e-01
1.477927063339731228e-01
1.477927063339731228e-01
1.477927063339731228e-01
1.458733205374279918e-01
1.420345489443377851e-01
1.420345489443377851e-01
1.420345489443377851e-01
1.401151631477927095e-01
1.381957773512476062e-01
1.362763915547025029e-01
1.362763915547025029e-01
1.381957773512476062e-01
1.381957773512476062e-01
1.343570057581573995e-01
1.343570057581573995e-01
1.324376199616122962e-01
1.305182341650671651e-01
1.285988483685220618e-01
1.266794625719769585e-01
1.266794625719769585e-01
1.266794625719769585e-01
1.266794625719769585e-01
1.266794625719769585e-01
1.266794625719769585e-01
1.266794625719769585e-01
1.247600767754318551e-01
1.247600767754318551e-01
1.228406909788867796e-01
1.190019193857965313e-01
1.190019193857965313e-01
1.170825335892514557e-01
1.170825335892514557e-01
1.151631477927063385e-01
1.151631477927063385e-01
1.151631477927063385e-01
1.113243761996161041e-01
1.113243761996161041e-01
1.113243761996161041e-01
1.094049904030710146e-01
1.094049904030710146e-01
1.094049904030710146e-01
1.094049904030710146e-01
1.094049904030710146e-01
1.074856046065259252e-01
1.055662188099808080e-01
1.055662188099808080e-01
1.055662188099808080e-01
1.055662188099808080e-01
1.055662188099808080e-01
1.055662188099808080e-01
1.055662188099808080e-01
1.036468330134357047e-01
1.017274472168906152e-01
1.017274472168906152e-01
1.017274472168906152e-01
1.017274472168906152e-01
9.980806142034547024e-02
9.788867562380036691e-02
9.788867562380036691e-02
9.788867562380036691e-02
9.596928982725527746e-02
9.596928982725527746e-02
9.404990403071017413e-02
9.213051823416505692e-02
9.021113243761998135e-02
9.021113243761998135e-02
8.829174664107483639e-02
8.829174664107483639e-02
8.637236084452974694e-02
8.637236084452974694e-02
8.637236084452974694e-02
8.637236084452974694e-02
8.637236084452974694e-02
8.637236084452974694e-02
8.445297504798464361e-02
8.445297504798464361e-02
8.637236084452974694e-02
8.637236084452974694e-02
8.253358925143954028e-02
8.061420345489443695e-02
8.061420345489443695e-02
8.253358925143954028e-02
7.869481765834934750e-02
7.869481765834934750e-02
8.253358925143954028e-02
9.021113243761998135e-02
1.132437619961612352e-01
1.266794625719769585e-01
1.381957773512476062e-01
1.228406909788867796e-01
1.036468330134357047e-01
7.869481765834934750e-02
8.829174664107483639e-02
6.909788867562378922e-02
7.869481765834934750e-02
6.909788867562378922e-02
7.869481765834934750e-02
7.101727447216890643e-02
7.485604606525912696e-02
7.101727447216890643e-02
6.909788867562378922e-02
7.101727447216890643e-02
6.909788867562378922e-02
6.909788867562378922e-02
6.717850287907869977e-02
6.909788867562378922e-02
6.909788867562378922e-02
6.717850287907869977e-02
6.717850287907869977e-02
6.717850287907869977e-02
6.717850287907869977e-02
6.717850287907869977e-02
6.525911708253358257e-02
6.717850287907869977e-02
6.525911708253358257e-02
6.717850287907869977e-02
6.333973128598849311e-02
6.525911708253358257e-02
6.333973128598849311e-02
6.333973128598849311e-02
6.333973128598849311e-02
6.142034548944337591e-02
6.333973128598849311e-02
5.950095969289827258e-02
6.333973128598849311e-02
5.950095969289827258e-02
6.333973128598849311e-02
5.950095969289827258e-02
6.142034548944337591e-02
5.950095969289827258e-02
6.142034548944337591e-02
5.758157389635317619e-02
6.142034548944337591e-02
5.758157389635317619e-02
5.758157389635317619e-02
5.374280230326295565e-02
5.758157389635317619e-02
5.182341650671785233e-02
5.758157389635317619e-02
5.182341650671785233e-02
5.566218809980806592e-02
5.182341650671785233e-02
5.374280230326295565e-02
4.990403071017273512e-02
5.374280230326295565e-02
4.990403071017273512e-02
5.374280230326295565e-02
4.990403071017273512e-02
5.374280230326295565e-02
4.990403071017273512e-02
5.374280230326295565e-02
4.990403071017273512e-02
5.374280230326295565e-02
4.990403071017273512e-02
5.374280230326295565e-02
4.798464491362764567e-02
5.374280230326295565e-02
4.798464491362764567e-02
5.374280230326295565e-02
4.606525911708252846e-02
5.374280230326295565e-02
4.414587332053742513e-02
5.374280230326295565e-02
4.414587332053742513e-02
5.374280230326295565e-02
4.414587332053742513e-02
5.374280230326295565e-02
4.414587332053742513e-02
5.374280230326295565e-02
4.414587332053742513e-02
4.990403071017273512e-02
4.222648752399232180e-02
4.990403071017273512e-02
4.222648752399232180e-02
4.990403071017273512e-02
4.222648752399232180e-02
4.798464491362764567e-02
4.222648752399232180e-02
4.606525911708252846e-02
4.030710172744721848e-02
4.606525911708252846e-02
3.838771593090211515e-02
4.606525911708252846e-02
3.838771593090211515e-02
4.606525911708252846e-02
3.838771593090211515e-02
4.606525911708252846e-02
3.838771593090211515e-02
4.606525911708252846e-02
3.838771593090211515e-02
4.606525911708252846e-02
3.838771593090211515e-02
4.606525911708252846e-02
3.646833013435699794e-02
4.606525911708252846e-02
3.646833013435699794e-02
4.606525911708252846e-02
3.454894433781190155e-02
4.606525911708252846e-02
3.262955854126679128e-02
4.414587332053742513e-02
3.071017274472169489e-02
4.414587332053742513e-02
3.071017274472169489e-02
4.030710172744721848e-02
3.071017274472169489e-02
4.030710172744721848e-02
3.071017274472169489e-02
4.030710172744721848e-02
3.071017274472169489e-02
4.030710172744721848e-02
3.071017274472169489e-02
4.030710172744721848e-02
3.071017274472169489e-02
4.030710172744721848e-02
3.071017274472169489e-02
4.030710172744721848e-02
3.071017274472169489e-02
4.030710172744721848e-02
3.071017274472169489e-02
4.030710172744721848e-02
3.071017274472169489e-02
3.838771593090211515e-02
3.071017274472169489e-02
3.838771593090211515e-02
3.071017274472169489e-02
3.838771593090211515e-02
2.879078694817658463e-02
3.838771593090211515e-02
2.879078694817658463e-02
3.838771593090211515e-02
2.879078694817658463e-02
3.838771593090211515e-02
2.879078694817658463e-02
3.838771593090211515e-02
2.879078694817658463e-02
3.838771593090211515e-02
2.879078694817658463e-02
3.838771593090211515e-02
2.879078694817658463e-02
3.838771593090211515e-02
2.879078694817658463e-02
3.838771593090211515e-02
2.879078694817658463e-02
3.838771593090211515e-02
2.879078694817658463e-02
3.838771593090211515e-02
2.879078694817658463e-02
3.838771593090211515e-02
2.879078694817658463e-02
3.838771593090211515e-02
2.879078694817658463e-02
3.838771593090211515e-02
2.879078694817658463e-02
3.646833013435699794e-02
2.879078694817658463e-02
3.454894433781190155e-02
2.879078694817658463e-02
3.454894433781190155e-02
2.879078694817658463e-02
3.454894433781190155e-02
2.879078694817658463e-02
3.262955854126679128e-02
2.879078694817658463e-02
3.262955854126679128e-02
2.879078694817658463e-02
3.262955854126679128e-02
2.879078694817658463e-02
3.262955854126679128e-02
2.879078694817658463e-02
3.262955854126679128e-02
2.687140115163148130e-02
3.262955854126679128e-02
2.687140115163148130e-02
3.262955854126679128e-02
2.687140115163148130e-02
3.262955854126679128e-02
2.687140115163148130e-02
3.262955854126679128e-02
2.687140115163148130e-02
3.262955854126679128e-02
2.687140115163148130e-02
3.262955854126679128e-02
2.687140115163148130e-02
3.262955854126679128e-02
2.687140115163148130e-02
3.262955854126679128e-02
2.687140115163148130e-02
3.262955854126679128e-02
2.687140115163148130e-02
3.262955854126679128e-02
2.687140115163148130e-02
3.262955854126679128e-02
2.687140115163148130e-02
3.262955854126679128e-02
2.687140115163148130e-02
3.262955854126679128e-02
2.687140115163148130e-02
3.262955854126679128e-02
2.687140115163148130e-02
3.262955854126679128e-02
2.687140115163148130e-02
3.262955854126679128e-02
2.687140115163148130e-02
3.262955854126679128e-02
2.687140115163148130e-02
3.262955854126679128e-02
2.687140115163148130e-02
3.071017274472169489e-02
2.687140115163148130e-02
2.879078694817658463e-02
2.687140115163148130e-02
2.879078694817658463e-02
2.687140115163148130e-02
2.879078694817658463e-02
2.687140115163148130e-02
2.879078694817658463e-02
2.495201535508636756e-02
2.879078694817658463e-02
2.495201535508636756e-02
2.879078694817658463e-02
2.495201535508636756e-02
2.879078694817658463e-02
2.495201535508636756e-02
2.879078694817658463e-02
2.495201535508636756e-02
2.879078694817658463e-02
2.495201535508636756e-02
2.879078694817658463e-02
2.495201535508636756e-02
2.687140115163148130e-02
2.303262955854126423e-02
2.687140115163148130e-02
2.303262955854126423e-02
2.687140115163148130e-02
2.303262955854126423e-02
2.687140115163148130e-02
2.303262955854126423e-02
2.687140115163148130e-02
2.303262955854126423e-02
2.687140115163148130e-02
2.303262955854126423e-02
2.687140115163148130e-02
2.303262955854126423e-02
2.687140115163148130e-02
2.303262955854126423e-02
2.303262955854126423e-02
2.303262955854126423e-02
2.303262955854126423e-02
2.303262955854126423e-02
2.303262955854126423e-02
2.303262955854126423e-02
2.303262955854126423e-02
2.303262955854126423e-02
2.303262955854126423e-02
2.303262955854126423e-02
2.495201535508636756e-02
2.303262955854126423e-02
2.495201535508636756e-02
2.303262955854126423e-02
2.495201535508636756e-02
2.303262955854126423e-02
2.495201535508636756e-02
2.303262955854126423e-02
2.303262955854126423e-02
2.303262955854126423e-02
2.303262955854126423e-02
2.303262955854126423e-02
2.303262955854126423e-02
2.303262955854126423e-02
2.303262955854126423e-02
2.303262955854126423e-02
2.303262955854126423e-02
2.303262955854126423e-02
2.303262955854126423e-02
2.111324376199616090e-02
2.303262955854126423e-02
2.111324376199616090e-02
2.303262955854126423e-02
2.111324376199616090e-02
2.303262955854126423e-02
2.111324376199616090e-02
2.303262955854126423e-02
1.919385796545105757e-02
2.111324376199616090e-02
1.919385796545105757e-02
1.919385796545105757e-02
1.919385796545105757e-02
1.727447216890594731e-02
1.919385796545105757e-02
1.727447216890594731e-02
1.919385796545105757e-02
1.727447216890594731e-02
1.919385796545105757e-02
1.727447216890594731e-02
1.919385796545105757e-02
1.727447216890594731e-02
1.919385796545105757e-02
1.727447216890594731e-02
1.919385796545105757e-02
1.727447216890594731e-02
1.919385796545105757e-02
1.727447216890594731e-02
1.919385796545105757e-02
1.535508637236084398e-02
1.919385796545105757e-02
1.535508637236084398e-02
1.919385796545105757e-02
1.535508637236084398e-02
1.919385796545105757e-02
1.535508637236084398e-02
1.919385796545105757e-02
1.535508637236084398e-02
1.919385796545105757e-02
1.535508637236084398e-02
1.919385796545105757e-02
1.535508637236084398e-02
1.919385796545105757e-02
1.535508637236084398e-02
1.727447216890594731e-02
1.343570057581573891e-02
1.727447216890594731e-02
1.343570057581573891e-02
1.727447216890594731e-02
1.343570057581573891e-02
1.535508637236084398e-02
1.343570057581573891e-02
1.535508637236084398e-02
1.343570057581573891e-02
1.535508637236084398e-02
1.343570057581573891e-02
1.535508637236084398e-02
1.343570057581573891e-02
1.535508637236084398e-02
1.343570057581573891e-02
1.535508637236084398e-02
1.343570057581573891e-02
1.535508637236084398e-02
1.343570057581573891e-02
1.343570057581573891e-02
1.343570057581573891e-02
1.343570057581573891e-02
1.343570057581573891e-02
1.343570057581573891e-02
1.343570057581573891e-02
1.343570057581573891e-02
1.343570057581573891e-02
1.343570057581573891e-02
1.343570057581573891e-02
1.343570057581573891e-02
1.343570057581573891e-02
1.343570057581573891e-02
1.343570057581573891e-02
1.343570057581573891e-02
1.343570057581573891e-02
1.343570057581573891e-02
1.343570057581573891e-02
1.343570057581573891e-02
1.343570057581573891e-02
1.343570057581573891e-02
1.343570057581573891e-02
1.343570057581573891e-02
1.343570057581573891e-02
1.151631477927063212e-02
1.343570057581573891e-02
1.151631477927063212e-02
1.343570057581573891e-02
1.151631477927063212e-02
1.343570057581573891e-02
1.151631477927063212e-02
1.343570057581573891e-02
1.151631477927063212e-02
1.343570057581573891e-02
1.151631477927063212e-02
1.343570057581573891e-02
1.151631477927063212e-02
1.343570057581573891e-02
1.151631477927063212e-02
1.343570057581573891e-02
1.151631477927063212e-02
1.343570057581573891e-02
1.151631477927063212e-02
1.343570057581573891e-02
1.151631477927063212e-02
1.343570057581573891e-02
1.151631477927063212e-02
1.343570057581573891e-02
1.151631477927063212e-02
1.343570057581573891e-02
1.151631477927063212e-02
1.343570057581573891e-02
1.151631477927063212e-02
1.151631477927063212e-02
1.151631477927063212e-02
1.151631477927063212e-02
1.151631477927063212e-02
1.151631477927063212e-02
1.151631477927063212e-02
1.151631477927063212e-02
1.151631477927063212e-02
1.151631477927063212e-02
1.151631477927063212e-02
1.151631477927063212e-02
1.151631477927063212e-02
1.151631477927063212e-02
1.151631477927063212e-02
1.151631477927063212e-02
1.151631477927063212e-02
1.151631477927063212e-02
1.151631477927063212e-02
1.151631477927063212e-02
1.151631477927063212e-02
1.151631477927063212e-02
1.151631477927063212e-02
1.151631477927063212e-02
1.151631477927063212e-02
1.151631477927063212e-02
1.151631477927063212e-02
1.151631477927063212e-02
9.596928982725528787e-03
1.151631477927063212e-02
9.596928982725528787e-03
1.151631477927063212e-02
9.596928982725528787e-03
1.151631477927063212e-02
9.596928982725528787e-03
7.677543186180423723e-03
9.596928982725528787e-03
5.758157389635316058e-03
9.596928982725528787e-03
5.758157389635316058e-03
9.596928982725528787e-03
5.758157389635316058e-03
9.596928982725528787e-03
5.758157389635316058e-03
9.596928982725528787e-03
5.758157389635316058e-03
9.596928982725528787e-03
5.758157389635316058e-03
9.596928982725528787e-03
5.758157389635316058e-03
9.596928982725528787e-03
5.758157389635316058e-03
9.596928982725528787e-03
5.758157389635316058e-03
7.677543186180423723e-03
5.758157389635316058e-03
7.677543186180423723e-03
5.758157389635316058e-03
7.677543186180423723e-03
5.758157389635316058e-03
7.677543186180423723e-03
5.758157389635316058e-03
7.677543186180423723e-03
5.758157389635316058e-03
7.677543186180423723e-03
5.758157389635316058e-03
7.677543186180423723e-03
1.919385796545105931e-03
5.758157389635316058e-03
1.919385796545105931e-03
5.758157389635316058e-03
1.919385796545105931e-03
5.758157389635316058e-03
1.919385796545105931e-03
5.758157389635316058e-03
1.919385796545105931e-03
5.758157389635316058e-03
1.919385796545105931e-03
5.758157389635316058e-03
1.919385796545105931e-03
5.758157389635316058e-03
1.919385796545105931e-03
5.758157389635316058e-03
1.919385796545105931e-03
5.758157389635316058e-03
1.919385796545105931e-03
3.838771593090210994e-03
1.919385796545105931e-03
1.919385796545105931e-03
1.919385796545105931e-03
1.919385796545105931e-03
1.919385796545105931e-03
1.919385796545105931e-03
1.919385796545105931e-03
1.919385796545105931e-03
1.919385796545105931e-03
1.919385796545105931e-03
1.919385796545105931e-03
1.919385796545105931e-03
1.919385796545105931e-03
1.919385796545105931e-03
1.919385796545105931e-03
1.919385796545105931e-03
1.919385796545105931e-03
1.919385796545105931e-03
1.919385796545105931e-03
1.919385796545105931e-03
1.919385796545105931e-03
1.919385796545105931e-03
1.919385796545105931e-03
1.919385796545105931e-03
1.919385796545105931e-03
1.919385796545105931e-03
1.919385796545105931e-03
1.919385796545105931e-03
1.919385796545105931e-03
1.919385796545105931e-03
1.919385796545105931e-03
1.919385796545105931e-03
0.000000000000000000e+00
1.919385796545105931e-03
0.000000000000000000e+00
1.919385796545105931e-03
0.000000000000000000e+00
1.919385796545105931e-03
0.000000000000000000e+00
1.919385796545105931e-03
0.000000000000000000e+00
1.919385796545105931e-03
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
1.919385796545105931e-03
1.919385796545105931e-03
1.919385796545105931e-03
3.838771593090210994e-03
3.838771593090210994e-03
3.838771593090210994e-03
3.838771593090210994e-03
3.838771593090210994e-03
3.838771593090210994e-03
3.838771593090210994e-03
3.838771593090210994e-03
3.838771593090210994e-03
3.838771593090210994e-03
3.838771593090210994e-03
3.838771593090210994e-03
3.838771593090210994e-03
3.838771593090210994e-03
3.838771593090210994e-03
3.838771593090210994e-03
1.919385796545105931e-03
1.919385796545105931e-03
1.919385796545105931e-03
1.919385796545105931e-03
1.919385796545105931e-03
1.919385796545105931e-03
1.919385796545105931e-03
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00


==> figures/reconstruction_art80_GDSE_k_list.txt <==
5.089249704355874648e+00
5.227463393060012287e+00
5.362980004957740299e+00
5.484051377172591835e+00
5.608762814129368834e+00
5.724701162311447433e+00
5.837135715046948725e+00
5.943045690587247520e+00
6.044618933249373605e+00
6.140960603754022529e+00
6.233217300904521530e+00
6.321208604022582556e+00
6.405540056804902349e+00
6.486303632861041280e+00
6.563869111540790335e+00
6.638428784690924900e+00
6.710255257744382362e+00
6.779560845651332102e+00
6.846568319294676463e+00
6.911472225534980751e+00
6.974452057069322919e+00
7.035660137218769705e+00
7.095224714263395072e+00
7.153255566680033262e+00
7.209854535031301914e+00
7.265123853067933624e+00
7.319168101058229681e+00
7.372089686617317561e+00
7.423985760508061915e+00
7.474947407074370886e+00
7.525059681016019297e+00
7.574401910803880256e+00
7.623048062212097520e+00
7.671067089440059661e+00
7.718523248389097091e+00
7.765476366080279469e+00
7.811982067888378012e+00
7.858091967281240819e+00
7.903853823636915799e+00
7.949311673757431862e+00
7.994505942409466215e+00
8.039473536843990686e+00
8.084247929867146354e+00
8.128859235683799866e+00
8.173334282411570229e+00
8.217696684853127209e+00
8.261966920800064784e+00
8.306162413804948130e+00
8.350297624984595046e+00
8.394384155997311581e+00
8.438430864865201997e+00
8.482443995791689062e+00
8.526427323562007388e+00
8.570382312524721158e+00
8.614308289554351461e+00
8.658202629811915685e+00
8.702060953576708613e+00
8.745877331943924915e+00
8.789644498791629346e+00
8.833354066135145288e+00
8.876996739818560300e+00
8.920562532444183290e+00
8.964040970503779349e+00
9.007421292831160997e+00
9.050692637712986155e+00
9.093844216229882704e+00
9.136865469597793776e+00
9.179746208374513827e+00
9.222476731319961374e+00
9.265047921393422925e+00
9.307451315822333981e+00
9.349679146473015123e+00
9.391724346179215033e+00
9.433580516839898067e+00
9.475241856968159126e+00
9.516703051161387705e+00
9.557959132401528279e+00
9.599005339088616751e+00
9.639836997954221331e+00
9.680449464520183511e+00
9.720838139372590447e+00
9.760998554244270764e+00
9.800926499066889619e+00
9.840618152508348260e+00
9.880070186385733422e+00
9.919279830267859310e+00
9.958244896479442332e+00
9.996963773161708033e+00
1.003543539499334791e+01
1.007365920025254979e+01
1.011163508101785879e+01
1.014936333136959945e+01
1.018684459679879595e+01
1.022407982674781479e+01
1.026107023128363060e+01
1.029781724228294770e+01
1.033432247911746593e+01
1.037058771860085216e+01
1.040661486884254217e+01
1.044240594660722010e+01
1.047796305777475645e+01
1.051328838051506764e+01
1.054838415082397240e+01
1.058325265010245531e+01
1.061789619449870514e+01
1.065231712576749068e+01
1.068651780343369850e+01
1.072050059807589051e+01
1.075426788557122393e+01
1.078782204216547314e+01
1.082116544025115523e+01
1.085430044475347877e+01
1.088722941003809019e+01
1.091995467726686364e+01
1.095247857213838749e+01
1.098480340295875557e+01
1.101693145899581339e+01
1.104886500907655034e+01
1.108060630039273953e+01
1.111215755748480483e+01
1.114352098137767655e+01
1.117469874884617020e+01
1.120569301179001798e+01
1.123650589670173083e+01
1.126713950421210697e+01
1.129759590870100183e+01
1.132787715796163575e+01
1.135798527290976523e+01
1.138792224732853064e+01
1.141769004764374529e+01
1.144729061272209414e+01
1.147672585369068798e+01
1.150599765377099004e+01
1.153510786813017042e+01
1.156405832374164611e+01
1.159285081926460137e+01
1.162148712492949620e+01
1.164996898245070511e+01
1.167829810494137277e+01
1.170647617687274611e+01
1.173450485402614163e+01
1.176238576352198173e+01
1.179012050381492394e+01
1.181771064482798828e+01
1.184515772798510369e+01
1.187246326650696737e+01
1.189962874544250404e+01
1.192665562222851783e+01
1.195354532660300606e+01
1.198029926163848558e+01
1.200691880323587313e+01
1.203340530210673620e+01
1.205976008210792294e+01
1.208598444430958629e+01
1.211207966236072409e+01
1.213804699144578869e+01
1.216388765619669776e+01
1.218960287158711076e+01
1.221519381207705202e+01
1.224066166247649257e+01
1.226600753923487730e+01
1.229123261817040635e+01
1.231633793173301861e+01
1.234132469762776019e+01
1.236619378901099431e+01
1.239094659760673167e+01
1.241558362619851508e+01
1.244010679871599656e+01
1.246451565625019420e+01
1.248881365175245151e+01
1.251299769007798268e+01
1.253707558053121573e+01
1.256103677557988441e+01
1.258490157961735001e+01
1.260863787467895314e+01
1.263230208200648796e+01
1.265579808030907394e+01
1.267928603038736490e+01
1.270247462485183298e+01
1.272579975271273511e+01
1.274840336892515857e+01
1.277122700070192884e+01
1.279254419537237730e+01
1.281391334458773912e+01
1.283395524956565481e+01
1.285545229844186288e+01
1.287627394549356197e+01
1.289835344669704043e+01
1.291979585163555555e+01
1.294195197099590899e+01
1.296354473249433781e+01
1.298561254779898100e+01
1.300717614432253200e+01
1.302910308372008963e+01
1.305056783521664521e+01
1.307233391821553425e+01
1.309366909640898768e+01
1.311526690601212231e+01
1.313645760661830764e+01
1.315788521257596244e+01
1.317892378920964980e+01
1.320018182096335124e+01
1.322106427399199369e+01
1.324215458726594719e+01
1.326287888729389941e+01
1.328380391977648500e+01
1.330436916713805218e+01
1.332513161328369655e+01
1.334553758887424380e+01
1.336614022890872278e+01
1.338638714242599370e+01
1.340683274823103943e+01
1.342692109437172299e+01
1.344721237503585876e+01
1.346714285439160719e+01
1.348728242355390705e+01
1.350705590619784680e+01
1.352704626305159330e+01
1.354666378259729065e+01
1.356650730343455002e+01
1.358597007344479124e+01
1.360566901302493825e+01
1.362497845870893265e+01
1.364453496141636180e+01
1.366369275906284031e+01
1.368310887922494423e+01
1.370211699487280832e+01
1.372139472416685280e+01
1.374025544256370601e+01
1.375939674075683428e+01
1.377811267641998150e+01
1.379711950049588332e+01
1.381569358497146460e+01
1.383456791161960453e+01
1.385300335460595100e+01
1.387174719230239184e+01
1.389004741849186964e+01
1.390866280767656882e+01
1.392683137509800950e+01
1.394532037754670384e+01
1.396336088603668912e+01
1.398172556664334110e+01
1.399964156627794942e+01
1.401788397154412991e+01
1.403567888025009758e+01
1.405380101766953871e+01
1.407147805506573768e+01
1.408948187654437412e+01
1.410704401796394869e+01
1.412493140891205634e+01
1.414238136030883908e+01
1.416015413458270444e+01
1.417749432632775886e+01
1.419515422612974298e+01
1.421238682196646685e+01
1.422993552126207284e+01
1.424706243798522287e+01
1.426450154790869540e+01
1.428152448147772979e+01
1.429885555642150585e+01
1.431577601090292795e+01
1.433300055435423204e+01
1.434981987100411516e+01
1.436693934057454669e+01
1.438365872528958178e+01
1.440067453670454967e+01
1.441729508485144251e+01
1.443420861489640927e+01
1.445073133312109093e+01
1.446754392168248771e+01
1.448396974670233739e+01
1.450068269810970456e+01
1.451701251273279603e+01
1.453362709662646424e+01
1.454986174335977722e+01
1.456637919529444858e+01
1.458251948793517805e+01
1.459894100989887988e+01
1.461498774347970908e+01
1.463131450446975990e+01
1.464726846387343251e+01
1.466350160063233155e+01
1.467936356811929421e+01
1.469550418609698816e+01
1.471127494791361734e+01
1.472732412248971912e+01
1.474300447465125607e+01
1.475896325262193542e+01
1.477455400589913914e+01
1.479042340720853765e+01
1.480592539129415997e+01
1.482170641096921493e+01
1.483712047776261400e+01
1.485281408799351865e+01
1.486814111392129156e+01
1.488374826621773828e+01
1.489898915350633324e+01
1.491451078085286497e+01
1.492966645768569300e+01
1.494510347661853444e+01
1.496017489614360763e+01
1.497552820867636036e+01
1.499051634687769408e+01
1.500578684221413539e+01
1.502069269471613033e+01
1.503588125070408310e+01
1.505070582863676520e+01
1.506581331293600812e+01
1.508055763804353155e+01
1.509558490900107053e+01
1.511025000821991782e+01
1.512519791546534442e+01
1.513978481522688924e+01
1.515465420001702945e+01
1.516916392053842522e+01
1.518395561589244558e+01
1.519838916570937926e+01
1.521310399638221433e+01
1.522746236734862535e+01
1.524210114969198315e+01
1.525638531262921660e+01
1.527094885438618554e+01
1.528515975551232486e+01
1.529964885558500320e+01
1.531378741380000719e+01
1.532820286202098181e+01
1.534226996706992274e+01
1.535661254399925824e+01
1.537060905548872825e+01
1.538487953224954197e+01
1.539880627945405323e+01
1.541300541761253129e+01
1.542686319997989663e+01
1.544099175147017178e+01
1.545478133971744406e+01
1.546884004680815217e+01
1.548256218449189703e+01
1.549655177978934084e+01
1.551020718523406394e+01
1.552412839171628889e+01
1.553771776019093842e+01
1.555157129126737381e+01
1.556509529731000363e+01
1.557888185690220872e+01
1.559234115670535736e+01
1.560606143934546530e+01
1.561945667312818919e+01
1.563311136407271285e+01
1.564644315837846555e+01
1.566003293373592697e+01
1.567330190360778452e+01
1.568682743047918571e+01
1.570003418147505059e+01
1.571349611810641633e+01
1.572664124812643394e+01
1.574004024407258129e+01
1.575312434497933367e+01
1.576646104127772041e+01
1.577948470029669892e+01
1.579275972964975061e+01
1.580572353054360768e+01
1.581893751750737742e+01
1.583184204152256491e+01
1.584499560269906837e+01
1.585784142928790708e+01
1.587093517351800820e+01
1.588372288084326023e+01
1.589675740939667747e+01
1.590948757462925300e+01
1.592246348138812451e+01
1.593513668081187262e+01
1.594805455244433645e+01
1.596067136138476350e+01
1.597353177750528985e+01
1.598609277010168839e+01
1.599889630341530200e+01
1.601140205225785706e+01
1.602414926868599210e+01
1.603660034434112092e+01
1.604929180312750603e+01
1.606168877357566060e+01
1.607432502737139757e+01
1.608666845738201800e+01
1.609925005230978456e+01
1.611154050277773564e+01
1.612406797847577522e+01
1.613630600574265017e+01
1.614877989538983272e+01
1.616096605057189706e+01
1.617338688089575527e+01
1.618552170923808120e+01
1.619789000050808170e+01
1.620997404078184090e+01
1.622229030679051220e+01
1.623432409074735361e+01
1.624658883878199944e+01
1.625857289067633005e+01
1.627078662148417010e+01
1.628272145767086698e+01
1.629488466542029101e+01
1.630677079403231744e+01
1.631888396627290305e+01
1.633072188698028882e+01
1.634278550460390989e+01
1.635457570845290576e+01
1.636659024565808096e+01
1.637833321498706241e+01
1.639029913924836279e+01
1.640199534767510059e+01
1.641391311971919009e+01
1.642556303219265956e+01
1.643743310598216922e+01
1.644903717889102168e+01
1.646086000161728791e+01
1.647241868294644362e+01
1.648419469503176771e+01
1.649570842455828057e+01
1.650743805966821043e+01
1.651890726918760066e+01
1.653059095425344793e+01
1.654201606782793732e+01
1.655365422307959378e+01
1.656503565730022132e+01
1.657662869630910407e+01
1.658796686056435732e+01
1.659951519029620215e+01
1.661081048704056329e+01
1.662231450791762200e+01
1.663356733293434075e+01
1.664502743890639991e+01
1.665623818155967939e+01
1.666765476018326453e+01
1.667882380365598394e+01
1.669019723618097828e+01
1.670132495769501091e+01
1.671265561915791409e+01
1.672374239017494091e+01
1.673503064949790797e+01
1.674607683589946205e+01
1.675732305599425231e+01
1.676832901824053934e+01
1.677953355611655084e+01
1.679049964938416650e+01
1.680166285625967149e+01
1.681258943055905775e+01
1.682371165197488239e+01
1.683459905224880515e+01
1.684568062818365064e+01
1.685652919438840414e+01
1.686757045937516608e+01
1.687838052654655030e+01
1.688938180978900050e+01
1.690015370809538098e+01
1.691111533358465380e+01
1.692184938836947694e+01
1.693277167499995528e+01
1.694346820681624521e+01
1.695435146850041619e+01
1.696501079313969029e+01
1.697585533892172549e+01
1.698647776743973381e+01
1.699728390160752767e+01
1.700786974034901888e+01
1.701863776254456440e+01
1.702918731316912115e+01
1.703991751849711278e+01
1.705043107800783986e+01
1.706112375714246099e+01
1.707160161791905750e+01
1.708225705720892051e+01
1.709269950704634056e+01
1.710331798861763275e+01
1.711372531077127945e+01
1.712430711262912553e+01
1.713467958586721451e+01
1.714522498199529821e+01
1.715556288065873147e+01
1.716607214111725099e+01
1.717637573518708649e+01
1.718684912620905436e+01
1.719711868138139366e+01
1.720755646546734496e+01
1.721779224323527657e+01
1.722819467924636783e+01
1.723839693698837294e+01
1.724876428023792130e+01
1.725893327131204558e+01
1.726926577365544446e+01
1.727940174749837965e+01
1.728969965742140502e+01
1.729980285965157449e+01
1.731006642235698578e+01
1.732013709488066056e+01
1.733036655237305368e+01
1.734040493349250056e+01
1.735060052466133484e+01
1.736060684918402686e+01
1.737076880988471927e+01
1.738074330923265265e+01
1.739087187236563281e+01
1.740081477468384108e+01
1.741091017027147458e+01
1.742082170053493684e+01
1.743088415579619976e+01
1.744076453591436149e+01
1.745079427533713101e+01
1.746064372425541933e+01
1.747064096966630586e+01
1.748045970346406719e+01
1.749042467409566726e+01
1.750021290608006197e+01
1.751014581863552522e+01
1.751990375943106315e+01
1.752980482814590601e+01
1.753953268577934921e+01
1.754940212248042997e+01
1.755910010246092767e+01
1.756893811662253313e+01
1.757860642201691093e+01
1.758841322081388014e+01
1.759805205231712577e+01
1.760782784067500728e+01
1.761743739667604558e+01
1.762718237731826676e+01
1.763676285396119425e+01
1.764647722745320380e+01
1.765602881869420315e+01
1.766571278348464702e+01
1.767523568114487631e+01
1.768488943360378585e+01
1.769438382741851967e+01
1.770400756187256164e+01
1.771347363953696075e+01
1.772306754830179543e+01
1.773250549551365651e+01
1.774206976892345011e+01
1.775147976942332306e+01
1.776101459585744635e+01
1.777039683146650617e+01
1.777990239737350819e+01
1.778925704802954399e+01
1.779873353794843283e+01
1.780806078174038731e+01
1.781750837831928536e+01
1.782680839152067165e+01
1.783622727553287035e+01
1.784550023263445340e+01
1.785489058299193132e+01
1.786413665673402562e+01
1.787349865049841213e+01
1.788271801190310839e+01
1.789205182429415331e+01
1.790124464269782578e+01
1.791055044709929689e+01
1.791971689018565073e+01
1.792899485814867688e+01
1.793813509198267653e+01
1.794738539322641913e+01
1.795649958228933585e+01
1.796572238469892113e+01
1.797481069192480163e+01
1.798400616154634335e+01
1.799306874836018011e+01
1.800223704939271840e+01
1.801127407575055628e+01
1.802041537053468190e+01
1.802942699496601264e+01
1.803854144396884607e+01
1.804752782362156793e+01
1.805661558541775591e+01
1.806557687610602159e+01
1.807463810735427856e+01
1.808357446360965071e+01
1.809260931902433356e+01
1.810152089415066001e+01
1.811052952646770819e+01
1.811941647260018584e+01
1.812839903253668083e+01
1.813726150070574050e+01
1.814621813691215735e+01
1.815505627711278436e+01
1.816398713611688720e+01
1.817280109738424798e+01
1.818170632352533289e+01
1.819049625401758163e+01
1.819937598936959589e+01
1.820814203645907270e+01
1.821699642074082703e+01
1.822573873111491594e+01
1.823456790158531149e+01
1.824328662135863866e+01
1.825209071269441452e+01
1.826078598753427329e+01
1.826956513168741481e+01
1.827823710695474446e+01
1.828699143298602792e+01
1.829564025389471027e+01
1.830436988777936591e+01
1.831299569957719342e+01
1.832170076397780534e+01
1.833030371215313892e+01
1.833898432615406549e+01
1.834756455667304209e+01
1.835622083546953931e+01
1.836477849504975168e+01
1.837341054958379516e+01
1.838194578601165219e+01
1.839055372254487608e+01
1.839906668504543674e+01
1.840765060465796665e+01
1.841614144432818634e+01
1.842470144233007900e+01
1.843317031264895434e+01
1.844170647788865480e+01
1.845015353532134839e+01
1.845866594937294280e+01
1.846709135409050262e+01
1.847558009029858894e+01
1.848398400704126487e+01
1.849244912939914798e+01
1.850083172851996949e+01
1.850927329035373603e+01
1.851763474909126472e+01
1.852605279151963202e+01
1.853439329556600512e+01
1.854278784570476191e+01
1.855110759115894936e+01
1.855947866004182956e+01
1.856777785586992735e+01
1.857612543607019617e+01
1.858440430723335979e+01
1.859272837020423808e+01
1.860098716165203214e+01
1.860928765488342407e+01
1.861752663662049656e+01
1.862580348088150117e+01
1.863402295423845345e+01
1.864227604151904671e+01
1.865047634648261976e+01
1.865870553987096869e+01
1.866688706269667719e+01
1.867509220040254547e+01
1.868325537963212923e+01
1.869143628654939349e+01
1.869958161415490139e+01
1.870773812510168810e+01
1.871586613850868730e+01
1.872399813632237198e+01
1.873210939768608796e+01
1.874021686542486975e+01
1.874831192730279739e+01
1.875639500721048947e+01
1.876447436750823528e+01
1.877253341298318645e+01
1.878059746464655078e+01
1.878863306909645559e+01
1.879668205108472634e+01
1.880469504110042678e+01
1.881272899838926449e+01
1.882072038695745064e+01
1.882873914926761927e+01
1.883671005509007657e+01
1.884471324421154392e+01
1.885266479253143501e+01
1.886065186317851428e+01
1.886858508851964800e+01
1.887655539728173082e+01
1.888447116699176220e+01
1.889242405270941916e+01
1.890032302304037870e+01
1.890825787719874995e+01
1.891614048432043305e+01
1.892405679574787669e+01
1.893192327596285551e+01
1.893982064622450778e+01
1.894767107467649936e+01
1.895554921079817845e+01
1.896338354691521744e+01
1.897124224176607399e+01
1.897906037207263807e+01
1.898689948106443737e+01
1.899470125405235876e+01
1.900252067326397665e+01
1.901030592475098047e+01
1.901810557254638212e+01
1.902587414232933583e+01
1.903365394470224459e+01
1.904140568631792974e+01
1.904916556536225158e+01
1.905690035087228296e+01
1.906464021554140942e+01
1.907235793693868686e+01
1.908007767530670762e+01
1.908777824370881149e+01
1.909547771610281330e+01
1.910316105950214549e+01
1.911084009205449519e+01
1.911850615208643589e+01
1.912616453043297327e+01
1.913381325840643754e+01
1.914145072143273651e+01
1.914908207373339977e+01
1.915669830746214330e+01
1.916431224038149139e+01
1.917190687231963153e+01
1.917950333638752980e+01
1.918707593093138897e+01
1.919465486495515094e+01
1.920220492079599950e+01
1.920976624606923977e+01
1.921729319694167160e+01
1.922483681252468912e+01
1.923234003304859741e+01
1.923986581367332604e+01
1.924734463235293447e+01
1.925485243134619395e+01
1.926230615284129399e+01
1.926979581331072922e+01
1.927722375170784730e+01
1.928469512959693688e+01
1.929209665354006731e+01
1.929954965505508824e+01
1.930692424455817502e+01
1.931435887660196826e+01
1.932170619078826235e+01
1.932912261590199776e+01
1.933644257083165741e+01
1.934384115033175178e+01
1.935113400432183894e+01
1.935851531126917280e+01
1.936578174822619758e+01
1.937314653992894975e+01
1.938038773105669321e+01
1.938773688242753579e+01
1.939495450413076227e+01
1.940228890705115106e+01
1.940948510453787890e+01
1.941680553667487885e+01
1.942398283590696906e+01
1.943128980914726256e+01
1.943845097730536509e+01
1.944574459701101432e+01
1.945289244198382050e+01
1.946017233577077477e+01
1.946730944839786304e+01
1.947457483521707289e+01
1.948170331945769007e+01
1.948895324250915451e+01
1.949607450731138414e+01
1.950330813242720751e+01
1.951042280919316241e+01
1.951763961505298539e+01
1.952474763155082016e+01
1.953194741820505342e+01
1.953904819863284104e+01
1.954623098899418565e+01
1.955332368977704149e+01
1.956048962226774890e+01
1.956757332104029246e+01
1.957472257540827698e+01
1.958179638603456496e+01
1.958892914282928999e+01
1.959599226958480855e+01
1.960310869199184225e+01
1.961016044609752740e+01
1.961726067406165086e+01
1.962430047091737606e+01
1.963138462113030869e+01
1.963841196938243172e+01
1.964548013760022727e+01
1.965249462586614726e+01
1.965954688980423626e+01
1.966654817374977782e+01
1.967358459578268537e+01
1.968057238661138797e+01
1.968759301599939704e+01
1.969456707062691336e+01
1.970157194522317212e+01
1.970853205806695030e+01
1.971552120555522336e+01
1.972246720174329226e+01
1.972944064048946444e+01
1.973637237026557401e+01
1.974333010987151127e+01
1.975024744398981014e+01
1.975718948563402222e+01
1.976409231156794633e+01
1.977101864821204913e+01
1.977790686703745848e+01
1.978481748357412684e+01
1.979169100742143073e+01
1.979858588083972393e+01
1.980544463084290285e+01
1.981232373049048689e+01
1.981916763519292246e+01
1.982603092322161586e+01
1.983285991743082022e+01
1.983970734952071879e+01
1.984652137363703162e+01
1.985335290010399589e+01


==> figures/reconstruction_art80_GDSE_loss_list.txt <==
6.719238234654495434e-01
6.433063200682485050e-01
6.234927299489131380e-01
5.873278858043644579e-01
5.654863291694206540e-01
5.467621980859868058e-01
5.306176229568757563e-01
5.163995490603805472e-01
5.036911149550773459e-01
4.922775300434502621e-01
4.819810965479234266e-01
4.726675774591745371e-01
4.642055816172018234e-01
4.564772497669631890e-01
4.493717877262706217e-01
4.427923642833670459e-01
4.366546474436079905e-01
4.308880345760441322e-01
4.254378932489532583e-01
4.202730855813296973e-01
4.153953910019153040e-01
4.108341328494190536e-01
4.066027584253793514e-01
4.026545910780812143e-01
3.989139417797868403e-01
3.953272646520232247e-01
3.918647382093830567e-01
3.885066585346531043e-01
3.852372933128389576e-01
3.820431372470008413e-01
3.789123677664492651e-01
3.758345925230068829e-01
3.728006856503705557e-01
3.698026635636716408e-01
3.668335845292909347e-01
3.638874648299157410e-01
3.609592072205064506e-01
3.580445386378557915e-01
3.551399548245035565e-01
3.522426699734069189e-01
3.493505698143457017e-01
3.464621668051326431e-01
3.435765562943385310e-01
3.406933727090525887e-01
3.378127450052726966e-01
3.349352508081618884e-01
3.320618688685175734e-01
3.291939296702807716e-01
3.263330642383239222e-01
3.234811514097828966e-01
3.206402640370938362e-01
3.178126147763281062e-01
3.150005022692620726e-01
3.122062586411158414e-01
3.094321992987378867e-01
3.066805760196285036e-01
3.039535342677311403e-01
3.012530755590414056e-01
2.985810255354812148e-01
2.959390082006813083e-01
2.933284265424288551e-01
2.907504495334279349e-01
2.882060052873843259e-01
2.856957799760151961e-01
2.832202220104654278e-01
2.807795509844108750e-01
2.783737709916542236e-01
2.760026881889053874e-01
2.736659328798418112e-01
2.713629869159157049e-01
2.690932177282626681e-01
2.668559205642479504e-01
2.646503700347422328e-01
2.624758802264556823e-01
2.603318688134746983e-01
2.582179150077348329e-01
2.561337958337557286e-01
2.540794843348185839e-01
2.520551013129065931e-01
2.500608287093039062e-01
2.480968093374017747e-01
2.461630629760845623e-01
2.442594392724707908e-01
2.423856112168437382e-01
2.405410996106188692e-01
2.387253136339608228e-01
2.369375940636512246e-01
2.351772504412170950e-01
2.334435885124056254e-01
2.317359278833765190e-01
2.300536117124354352e-01
2.283960107812270379e-01
2.267625240578436674e-01
2.251525773465557767e-01
2.235656210883998074e-01
2.220011279500657964e-01
2.204585905394867151e-01
2.189375193974676115e-01
2.174374413060687905e-01
2.159578978986116393e-01
2.144984445321513888e-01
2.130586493767854805e-01
2.116380926783972549e-01
2.102363661572755893e-01
2.088530725117498377e-01
2.074878250022926807e-01
2.061402470969242173e-01
2.048099721631369829e-01
2.034966431950186727e-01
2.021999125669244057e-01
2.009194418071268695e-01
1.996549013864569455e-01
1.984059705181696887e-01
1.971723369662309044e-01
1.959536968599380480e-01
1.947497545134035113e-01
1.935602222488399526e-01
1.923848202229924975e-01
1.912232762563023936e-01
1.900753256646285361e-01
1.889407110934939460e-01
1.878191823549507922e-01
1.867104962672073709e-01
1.856144164972133581e-01
1.845307134063705334e-01
1.834591638995218821e-01
1.823995512772947081e-01
1.813516650917922080e-01
1.803153010055145722e-01
1.792902606532735532e-01
1.782763515067165572e-01
1.772733867409500563e-01
1.762811851025979093e-01
1.752995707785014456e-01
1.743283732641550399e-01
1.733674272308625974e-01
1.724165723905534131e-01
1.714756533571488717e-01
1.705445195034127615e-01
1.696230248122674866e-01
1.687110277217198639e-01
1.678083909626729986e-01
1.669149813892248091e-01
1.660306698012410376e-01
1.651553307594781916e-01
1.642888423936871845e-01
1.634310862048422019e-01
1.625819468625203379e-01
1.617413119995663451e-01
1.609090720053475421e-01
1.600851198208628756e-01
1.592693507365148808e-01
1.584616621973692629e-01
1.576619536146423028e-01
1.568701261912166245e-01
1.560860827545893781e-01
1.553097276120912196e-01
1.545409664091682289e-01
1.537797060232884150e-01
1.530258544443905133e-01
1.522793207194957366e-01
1.515400148401125358e-01
1.508078477656043803e-01
1.500827312842713812e-01
1.493645782105729458e-01
1.486533021983737213e-01
1.479488185399680800e-01
1.472510443736088637e-01
1.465599026385165371e-01
1.458753279320869345e-01
1.451972923609623212e-01
1.445258660341479373e-01
1.438614189354778250e-01
1.432051764287661788e-01
1.425609447401663121e-01
1.419401373614657125e-01
1.413771366400790042e-01
1.409737454025923042e-01
1.410264910277544970e-01
1.423086813351579216e-01
1.463656796716447384e-01
1.547127272637976447e-01
1.630962534158287569e-01
1.662771082088785601e-01
1.568575601821331489e-01
1.489895269076326467e-01
1.422258782076820938e-01
1.391604656075071667e-01
1.370625765371365767e-01
1.357236669948806151e-01
1.346993167607586084e-01
1.338222163570845502e-01
1.330875085174743067e-01
1.323739525696107644e-01
1.317443151244656052e-01
1.311062283210497614e-01
1.305260127586990171e-01
1.299309818713968168e-01
1.293799516378364156e-01
1.288137521204432145e-01
1.282833148735219586e-01
1.277387734396372432e-01
1.272247888828750007e-01
1.266978861101814846e-01
1.261981559677184117e-01
1.256864610556288064e-01
1.251997366923863764e-01
1.247016984974276821e-01
1.242272397106101850e-01
1.237418290938616244e-01
1.232791818151647706e-01
1.228056914849484371e-01
1.223545571635819285e-01
1.218924765182559794e-01
1.214526194845135382e-01
1.210015462552828380e-01
1.205727149894417483e-01
1.201322853518139028e-01
1.197141378431178654e-01
1.192839670669722241e-01
1.188759993833577028e-01
1.184556315318869291e-01
1.180571156791922621e-01
1.176459851603936235e-01
1.172559276069708722e-01
1.168533377415345992e-01
1.164704723525979979e-01
1.160755962148683484e-01
1.156984230869026187e-01
1.153103295596775296e-01
1.149372035928336588e-01
1.145549073446738148e-01
1.141841686318571664e-01
1.138066977177568384e-01
1.134368235294622579e-01
1.130632939886289517e-01
1.126930439722868826e-01
1.123227285104932832e-01
1.119512543766816581e-01
1.115836328874690031e-01
1.112105320579966500e-01
1.108453154846944788e-01
1.104706221606203825e-01
1.101077471234924027e-01
1.097318689661976737e-01
1.093714668856930888e-01
1.089950860868565824e-01
1.086374352543279520e-01
1.082613965556254304e-01
1.079068674878869427e-01
1.075320730371852745e-01
1.071810764644789138e-01
1.068084007507371785e-01
1.064613447018742803e-01
1.060915752458544137e-01
1.057488342427791578e-01
1.053826375251853270e-01
1.050445339559714641e-01
1.046824422494520290e-01
1.043492380808009184e-01
1.039916513426356603e-01
1.036635474866547252e-01
1.033107446125868106e-01
1.029878852158378072e-01
1.026400399886136378e-01
1.023225193252524368e-01
1.019797177072774008e-01
1.016675879478761563e-01
1.013298445957688948e-01
1.010231233049983662e-01
1.006903961591250896e-01
1.003890728580825731e-01
1.000612753507778979e-01
9.976531683753744884e-02
9.944232770665449583e-02
9.915168207168405246e-02
9.883335302168154424e-02
9.854795244764757989e-02
9.823411402739866405e-02
9.795387655190042342e-02
9.764434266369237392e-02
9.736917313064312463e-02
9.706374458115731019e-02
9.679353502759312222e-02
9.649200249948093611e-02
9.622663222912666847e-02
9.592877900233415245e-02
9.566811458999918694e-02
9.537371928050965286e-02
9.511761473349179818e-02
9.482645424574834281e-02
9.457475151915108180e-02
9.428660432842755901e-02
9.403913434948846239e-02
9.375378414419628659e-02
9.351036844606469556e-02
9.322760807178481768e-02
9.298806107138563037e-02
9.270769663509326186e-02
9.247182851696299222e-02
9.219368344008360694e-02
9.196130353507825372e-02
9.168522229686777714e-02
9.145614277980261553e-02
9.118199407584974547e-02
9.095603375812412461e-02
9.068371281695761232e-02
9.046070078624202093e-02
9.019013063953901232e-02
8.996990950272613918e-02
8.970104108544467436e-02
8.948346960308804776e-02
8.921628065812263475e-02
8.900123561391085070e-02
8.873572847783649242e-02
8.852310569705440502e-02
8.825930413504590177e-02
8.804901864127734346e-02
8.778696396862570306e-02
8.757894933798991699e-02
8.731869610535129833e-02
8.711290313402889063e-02
8.685451466156036970e-02
8.665090950006811010e-02
8.639445352481552043e-02
8.619301544977496510e-02
8.593856010779618582e-02
8.573927910035714084e-02
8.548688940873289122e-02
8.528976369223491283e-02
8.503949863519716379e-02
8.484453229812644048e-02
8.459644256358549164e-02
8.440364336257508149e-02
8.415776972579315507e-02
8.396714713179434519e-02
8.372351944488511111e-02
8.353508296701683822e-02
8.329371968723169040e-02
8.310747748521750411e-02
8.286838566076785983e-02
8.268434343913805273e-02
8.244751906675562569e-02
8.226567923204447519e-02
8.203110790318189627e-02
8.185146895848183224e-02
8.161912671859682111e-02
8.144168286702724302e-02
8.121153722258038499e-02
8.103627815134466228e-02
8.080828917021709579e-02
8.063519998888901696e-02
8.040932145062743008e-02
8.023838276022385307e-02
8.001456332198990384e-02
7.984575139454039294e-02
7.962393574645668104e-02
7.945722279765821128e-02
7.923735278728528952e-02
7.907270732715415695e-02
7.885472303718546461e-02
7.869211028523118157e-02
7.847595105142195215e-02
7.831533340378273034e-02
7.810093876197575502e-02
7.794227629826772086e-02
7.772958685052119843e-02
7.757283786803659265e-02
7.736179605866155828e-02
7.720691762121259516e-02
7.699746841431150124e-02
7.684441690267095060e-02
7.663650835380689252e-02
7.648524000454541560e-02
7.627882372060894312e-02
7.612929514033790757e-02
7.592432662362598450e-02
7.577649526632809773e-02
7.557293414125788866e-02
7.542675873758623861e-02
7.522456886129086362e-02
7.508000979041751233e-02
7.487915925149800367e-02
7.473617884823295643e-02
7.453663986103045702e-02
7.439520265339018279e-02
7.419695135803179575e-02
7.405702423306644022e-02
7.386004041406807330e-02
7.372159271239574208e-02
7.352585945057371619e-02
7.338886299255842349e-02
7.319436626630311526e-02
7.305879531502083857e-02
7.286552356756592630e-02
7.273135473550913777e-02
7.253929842465893507e-02
7.240651053248010893e-02
7.221566167842731476e-02
7.208423557487722566e-02
7.189458732031435428e-02
7.176450567290577898e-02
7.157605186776892781e-02
7.144729893363188644e-02
7.126003375462935940e-02
7.113259514057873600e-02
7.094651275332473916e-02
7.082037517341682742e-02
7.063546944263028593e-02
7.051062048053116649e-02
7.032688473148961117e-02
7.020331261387836863e-02
7.002073944624544188e-02
6.989843283232669013e-02
6.971701398563485974e-02
6.959596177667676242e-02
6.941568804521501546e-02
6.929587921692452468e-02
6.911674041054047257e-02
6.899816387006510454e-02
6.882014881645839854e-02
6.870279328488458626e-02
6.852588986831303908e-02
6.840974378872752282e-02
6.823393901964415476e-02
6.811899049014402685e-02
6.794427060010524433e-02
6.783050733057188753e-02
6.765685788675612766e-02
6.754426717775015299e-02
6.737167321158563094e-02
6.726024195336011147e-02
6.708868809803175681e-02
6.697840278739274067e-02
6.680787341937065305e-02
6.669872019192865653e-02
6.652919957209837976e-02
6.642116424734011149e-02
6.625263665780720124e-02
6.614570479437027750e-02
6.597815466753893798e-02
6.587231162608837842e-02
6.570572366316004831e-02
6.560095467433255112e-02
6.543531395092984371e-02
6.533160418593182694e-02
6.516689624311053364e-02
6.506423088471736949e-02
6.490044180417454955e-02
6.479880611608346275e-02
6.463592257889848314e-02
6.453530197161679027e-02
6.437331130035482685e-02
6.427369139206823290e-02
6.411258157654195489e-02
6.401394824768170955e-02
6.385370795507190611e-02
6.375604739559022349e-02
6.359666596599253263e-02
6.349996471463775771e-02
6.334143214340004491e-02
6.324567711857156938e-02
6.308798402702971153e-02
6.299316254905643064e-02
6.283630014544586140e-02
6.274239995038193018e-02
6.258635998281406043e-02
6.249336922806505989e-02
6.233814393150388655e-02
6.224605119379021667e-02
6.209163323294966674e-02
6.200042749927096863e-02
6.184680990928993760e-02
6.175648056167452188e-02
6.160365668830848629e-02
6.151419348322443442e-02
6.136215692414034861e-02
6.127354996749433819e-02
6.112229451607865266e-02
6.103453423475292683e-02
6.088405382762600987e-02
6.079713093849566097e-02
6.064741960772034035e-02
6.056132508506425344e-02
6.041237691580211150e-02
6.032710195796289060e-02
6.017891105211906760e-02
6.009444704820332550e-02
5.994700749438391235e-02
5.986334599170715920e-02
5.971665184161923517e-02
5.963378451451036011e-02
5.948782976575024001e-02
5.940574838623758486e-02
5.926052697125917118e-02
5.917922338205433563e-02
5.903472916297274053e-02
5.895419525308254194e-02
5.881042202185467888e-02
5.873064970504856402e-02
5.858759118849106440e-02
5.850857238477073091e-02
5.836622225380597162e-02
5.828794887393734525e-02
5.814630075642794604e-02
5.806876468952856807e-02
5.792781218602786192e-02
5.785100529013141590e-02
5.771074199188861581e-02
5.763465608735678786e-02
5.749507559592399730e-02
5.741970246152717366e-02
5.728079840935051958e-02
5.720612978080034938e-02
5.706789585221302280e-02
5.699392342289890528e-02
5.685635337499301417e-02
5.678306879865231693e-02
5.664615648155862243e-02
5.657355137659606653e-02
5.643729075276954221e-02
5.636535670793339087e-02
5.622974187010665315e-02
5.615847045122138864e-02
5.602349563875884397e-02
5.595287839622700710e-02
5.581853800968039625e-02
5.574856648646005913e-02
5.561485510019575224e-02
5.554552083998242490e-02
5.541243321281098116e-02
5.534372776816149503e-02
5.521125885196635774e-02
5.514317379211586267e-02
5.501131873853269683e-02
5.494384565667797399e-02
5.481259982193014552e-02
5.474573034176866831e-02
5.461508928980847444e-02
5.454881507113915062e-02
5.441877457529107481e-02
5.435308731850259367e-02
5.422364336183927574e-02
5.415853481112665319e-02
5.402968358584010061e-02
5.396514553100613398e-02
5.383688343706926477e-02
5.377290771377656736e-02
5.364523135720684205e-02
5.358180984555737519e-02
5.345471603662518140e-02
5.339184065795044704e-02
5.326532640968824339e-02
5.320298912143041348e-02
5.307705164882051824e-02
5.301524443738479808e-02
5.288988115762643938e-02
5.282859602907365865e-02
5.270380456335013036e-02
5.264303353178455269e-02
5.251881170898159423e-02
5.245854678246725245e-02
5.233489264532816682e-02
5.227512580913688811e-02
5.215203762338818660e-02
5.209276082034448169e-02
5.197023708737757292e-02
5.191144219502000917e-02
5.178948166879664139e-02
5.173116047301602044e-02
5.160976218196005466e-02
5.155190634670584610e-02
5.143106962146583305e-02
5.137367065402877186e-02
5.125339516215728086e-02
5.119644437343794791e-02
5.107673016223741869e-02
5.102021862129632601e-02
5.090106617033502562e-02
5.084498465238616177e-02
5.072639493751740503e-02
5.067073386437569160e-02
5.055270843550184467e-02
5.049745780732164957e-02
5.037999888266837811e-02
5.032514819962078528e-02
5.020825877994228303e-02
5.015379695227407258e-02
5.003748095924249323e-02
4.998339620394716409e-02
4.986765864802050752e-02
4.981393837015427040e-02
4.969878555454652208e-02
4.964541621105908464e-02
4.953085598008627466e-02
4.947782292397119586e-02
4.936386496613914820e-02
4.931115226880480179e-02
4.919780848760217651e-02
4.914539873777275941e-02
4.903268370636262169e-02
4.898055778474182109e-02
4.886848930469486763e-02
4.881662613539939494e-02
4.870522592436651865e-02
4.865360220729197244e-02
4.854289674606144384e-02
4.849148667971271004e-02
4.838150825525068532e-02
4.833028326841611044e-02
4.822107125569269348e-02
4.816999978063626203e-02
4.806160221102251384e-02
4.801064955359263253e-02
4.790312501877802553e-02
4.785225341639883639e-02
4.774567334915504058e-02
4.769484236252145154e-02
4.758929371001439229e-02
4.753846117740484489e-02
4.743404942274108416e-02
4.738317332879458249e-02
4.728002569369904595e-02
4.722906748023410900e-02
4.712733590896973218e-02
4.707626599351324992e-02
4.697612910076667120e-02
4.692493566212757594e-02
4.682659811712969189e-02
4.677530050448375221e-02
4.667898718545725883e-02
4.662765545329424638e-02
4.653359603141425660e-02
4.648237774417763452e-02
4.639077521944168225e-02
4.633992913602506813e-02
4.625090386482635235e-02
4.620083637742168625e-02
4.611433706823025308e-02
4.606563029015092736e-02
4.598130880406168380e-02
4.593471916378880776e-02
4.585178143977877707e-02
4.580817839300953265e-02
4.572525149560536378e-02
4.568546718853053190e-02
4.560055385004430778e-02
4.556513891313321990e-02
4.547574146757533964e-02
4.544467277999707233e-02
4.534812978927930949e-02
4.532057180174981631e-02
4.521456383117967298e-02
4.518880495737968156e-02
4.507189800016948161e-02
4.504553985111303671e-02
4.491760263897588007e-02
4.488798607169774968e-02
4.475035365873257509e-02
4.471510710668396421e-02
4.457043625274427490e-02
4.452797417598349655e-02
4.437981476331214620e-02
4.432962318651594014e-02
4.418180439434772622e-02
4.412442740136007097e-02
4.398041895615890234e-02
4.391717730614663751e-02
4.377960429930165959e-02
4.371217990187728497e-02
4.358261174198620885e-02
4.351266190536143968e-02
4.339167875755153142e-02
4.332058944224604496e-02
4.320802601217493127e-02
4.313682271423690401e-02
4.303206008073513084e-02
4.296143103308596584e-02
4.286364536726140761e-02
4.279401688732148434e-02
4.270235065615222980e-02
4.263397094109483421e-02
4.254763148096689374e-02
4.248064173591799969e-02
4.239894739348074038e-02
4.233343497931712357e-02
4.225582925702973253e-02
4.219186513381847914e-02
4.211791394920434001e-02
4.205557898131383199e-02
4.198496046604693194e-02
4.192436501835269946e-02
4.185685699517993630e-02
4.179815737280327681e-02
4.173362484768974173e-02
4.167703924336087912e-02
4.161542252181689439e-02
4.156124844324263906e-02
4.150255138360053192e-02
4.145118601528271357e-02
4.139546313974867137e-02
4.134742763132225052e-02
4.129476812314829964e-02
4.125073621691804915e-02
4.120124214830810788e-02
4.116207262912247034e-02
4.111582812438158152e-02
4.108259897531627708e-02
4.103962662336138600e-02
4.101366606776078033e-02
4.097386720797258769e-02
4.095677247012882022e-02
4.091984973666576431e-02
4.091347781041026338e-02
4.087884249700537292e-02
4.088524827124817573e-02
4.085192236768162705e-02
4.087320919637044137e-02
4.083974159858148878e-02
4.087778220273766139e-02
4.084220667168136920e-02
4.089819910515885698e-02
4.085806040413531709e-02
4.093192418835448626e-02
4.088438207167690436e-02
4.097409192355281476e-02
4.091608728379699661e-02
4.101716871836785100e-02
4.094562676353225017e-02
4.105110647111064048e-02
4.096316857242653792e-02
4.106416330770174677e-02
4.095744112128486131e-02
4.104430514038230615e-02
4.091711044389240853e-02
4.098085874229254189e-02
4.083237201818543105e-02
4.086611056983788237e-02
4.069660003784796032e-02
4.069681605459832957e-02
4.050814496707397239e-02
4.047569471032830268e-02
4.027212561080660558e-02
4.021248861886619202e-02
4.000116222901758944e-02
3.992330686161441738e-02
3.971338614906669284e-02
3.962713932822672230e-02
3.942742104477627019e-02
3.934060913454226482e-02
3.915703753601790932e-02
3.907415255891058536e-02
3.890895620716735420e-02
3.883164765205388697e-02
3.868418681813423632e-02
3.861246800887382230e-02
3.848063319790370751e-02
3.841385318389400894e-02
3.829512999412177515e-02
3.823249805090231379e-02
3.812452322553885886e-02
3.806532356547608770e-02
3.796608855196106219e-02
3.790974102656950034e-02
3.781761807188659813e-02
3.776367678530646171e-02
3.767737546660531595e-02
3.762550798180964995e-02
3.754401411999668675e-02
3.749397824602020840e-02
3.741649601832317679e-02
3.736811979342472695e-02
3.729402343730856689e-02
3.724718942739818628e-02
3.717598509836372161e-02
3.713061858401852516e-02
3.706191496485271991e-02
3.701797520455101659e-02
3.695146106531459890e-02
3.690893484409595027e-02
3.684436190823017765e-02
3.680325871311064534e-02
3.674042848332096517e-02
3.670077678235586505e-02
3.663953026843824040e-02
3.660137447714056219e-02
3.654158400096094855e-02
3.650498179314511787e-02
3.644654421806445971e-02
3.641156388228360130e-02
3.635439473346884637e-02
3.632111229731910251e-02
3.626514031733176630e-02
3.623363616642766988e-02
3.617879790019148251e-02
3.614915261303902616e-02
3.609538665263101187e-02
3.606767576438735939e-02
3.601491632601803994e-02
3.598920373298084008e-02


==> figures/reconstruction_art80_GDSE_r_list.txt <==
9.705256638523396262e-02
9.552492849445833045e-02
9.410457029097481219e-02
9.278973982313128144e-02
9.163408598569917907e-02
9.060223717020834955e-02
8.967674138802535222e-02
8.885431672124632918e-02
8.812803204484651043e-02
8.749332995916327127e-02
8.694617706925916734e-02
8.648156187659129801e-02
8.609608344752284204e-02
8.578500164245644877e-02
8.554510359019781851e-02
8.537238604445224199e-02
8.526392284523491572e-02
8.521653533109643797e-02
8.522768188084747787e-02
8.529482945739640110e-02
8.541568915661110206e-02
8.558779520888043502e-02
8.580840088800129051e-02
8.607456692937517917e-02
8.638372541145765415e-02
8.673382648144828400e-02
8.712304845490982663e-02
8.754961607744722596e-02
8.801177447583669045e-02
8.850779267254353655e-02
8.903596421282110318e-02
8.959460204938485273e-02
9.018203100365594638e-02
9.079657962093465318e-02
9.143657241474527353e-02
9.210032288660906230e-02
9.278612750201321868e-02
9.349226070332664063e-02
9.421697101504172833e-02
9.495847829011601349e-02
9.571497214854726709e-02
9.648461166095187447e-02
9.726552632839803592e-02
9.805581840322059872e-02
9.885356658340305192e-02
9.965683109504917814e-02
1.004636601535641161e-01
1.012720977648022408e-01
1.020801927933406156e-01
1.028860091872863258e-01
1.036876372090809045e-01
1.044832054814360534e-01
1.052708936189317296e-01
1.060489451812423878e-01
1.068156806558097083e-01
1.075695101583350882e-01
1.083089455307233578e-01
1.090326115196094403e-01
1.097392557352521586e-01
1.104277571205441039e-01
1.110971327025168237e-01
1.117465424525665857e-01
1.123752921445266978e-01
1.129828341689302629e-01
1.135687663342139359e-01
1.141328287578424611e-01
1.146748990188699302e-01
1.151949858045252795e-01
1.156932213326219566e-01
1.161698528631567445e-01
1.166252336180782501e-01
1.170598133959053211e-01
1.174741290820237455e-01
1.178687951005255169e-01
1.182444936257203288e-01
1.186019641031543642e-01
1.189419914212313384e-01
1.192653921066115646e-01
1.195729983894898291e-01
1.198656409351029350e-01
1.201441321227626619e-01
1.204092522861173048e-01
1.206617407712123752e-01
1.209022922296610486e-01
1.211315571248872403e-01
1.213501447503324421e-01
1.215586271984903100e-01
1.217575432547151337e-01
1.219474017219327605e-01
1.221286840471869778e-01
1.223018463160480268e-01
1.224673207572918587e-01
1.226255169089257857e-01
1.227768225739590130e-01
1.229216046619765051e-01
1.230602099814951250e-01
1.231929660226440959e-01
1.233201817508127324e-01
1.234421484189035800e-01
1.235591403975196539e-01
1.236714160176033972e-01
1.237792184176702698e-01
1.238827763870444243e-01
1.239823051967806067e-01
1.240780074108394498e-01
1.241700736712529896e-01
1.242586834523094347e-01
1.243440057800440229e-01
1.244261999145135494e-01
1.245054159933673688e-01
1.245817956361494200e-01
1.246554725094987104e-01
1.247265728540519897e-01
1.247952159742989064e-01
1.248615146930358438e-01
1.249255757722720905e-01
1.249875003026615500e-01
1.250473840635502598e-01
1.251053178558420853e-01
1.251613878097464494e-01
1.252156756695464446e-01
1.252682590572465338e-01
1.253192117170694730e-01
1.253686037423378807e-01
1.254165017865161158e-01
1.254629692595340129e-01
1.255080665110270555e-01
1.255518510011052191e-01
1.255943774602901464e-01
1.256356980385689714e-01
1.256758624454985263e-01
1.257149180803354693e-01
1.257529101549673123e-01
1.257898818069993208e-01
1.258258742076671377e-01
1.258609266589485187e-01
1.258950766885348349e-01
1.259283601311776968e-01
1.259608112133727142e-01
1.259924626178992035e-01
1.260233455625937860e-01
1.260534898445908880e-01
1.260829239215741360e-01
1.261116749267282289e-01
1.261397687698493086e-01
1.261672301011478592e-01
1.261940824700648056e-01
1.262203481855086185e-01
1.262460486180034813e-01
1.262712038305953688e-01
1.262958332243159509e-01
1.263199546355079084e-01
1.263435858043054083e-01
1.263667421927746060e-01
1.263894404537387051e-01
1.264116931136061994e-01
1.264335169908209489e-01
1.264549200428408127e-01
1.264759222644800951e-01
1.264965225828368067e-01
1.265167518168359151e-01
1.265365878297043389e-01
1.265560923833388973e-01
1.265751896556210065e-01
1.265940266200274167e-01
1.266123842600996308e-01
1.266306441455914977e-01
1.266481947681876441e-01
1.266660709842962473e-01
1.266825632412894864e-01
1.267005530888960507e-01
1.267152029189781703e-01
1.267346969566543191e-01
1.267451285024410179e-01
1.267701360647703057e-01
1.267690320821617533e-01
1.268110148662546233e-01
1.267746629529369340e-01
1.268632273181551917e-01
1.267078907218887329e-01
1.268830507922860951e-01
1.263309807036174792e-01
1.264798738527773136e-01
1.253168511367211690e-01
1.256212576535493675e-01
1.249241687835413728e-01
1.256659737094051876e-01
1.255651134375610489e-01
1.261618135856467093e-01
1.261311876740197069e-01
1.265377533854172842e-01
1.264782570584132293e-01
1.267658734546130983e-01
1.266815738268022018e-01
1.269010784867487529e-01
1.268040793440665115e-01
1.269846087379619404e-01
1.268825160177798894e-01
1.270402576673382022e-01
1.269366533636976102e-01
1.270807696296804568e-01
1.269768736682917176e-01
1.271128081302908830e-01
1.270086266585729873e-01
1.271398492743076314e-01
1.270348112056868262e-01
1.271637249804693226e-01
1.270570049796764245e-01
1.271854181123888428e-01
1.270760931087520085e-01
1.272054671860905484e-01
1.270925914893467901e-01
1.272241724490124348e-01
1.271068165751572387e-01
1.272417020493899764e-01
1.271189782201892493e-01
1.272581483420551773e-01
1.271292339074033551e-01
1.272735596673895409e-01
1.271377233573491028e-01
1.272879604664680919e-01
1.271445925787093589e-01
1.273013661545478459e-01
1.271500111467850913e-01
1.273137956276813310e-01
1.271541836240265289e-01
1.273252821282412905e-01
1.271573545912049741e-01
1.273358818421556626e-01
1.271598063628018305e-01
1.273456789105301412e-01
1.271618489390087259e-01
1.273547855519301386e-01
1.271638028817875243e-01
1.273633366926797961e-01
1.271659772343580463e-01
1.273714796791424742e-01
1.271686458593514479e-01
1.273793608903662222e-01
1.271720261871265578e-01
1.273871119126167573e-01
1.271762640498553532e-01
1.273948380445911188e-01
1.271814270387674750e-01
1.274026112242057918e-01
1.271875070014069631e-01
1.274104682613422246e-01
1.271944304446710750e-01
1.274184139631092949e-01
1.272020742649365155e-01
1.274264277646474652e-01
1.272102836949516314e-01
1.274344720559618949e-01
1.272188896251673917e-01
1.274425005112009290e-01
1.272277232619431486e-01
1.274504651967394153e-01
1.272366270740466487e-01
1.274583218222944681e-01
1.272454618587384734e-01
1.274660330174759160e-01
1.272541103699165177e-01
1.274735698687008423e-01
1.272624782644878050e-01
1.274809121258232147e-01
1.272704931948107909e-01
1.274880475219267173e-01
1.272781027917475605e-01
1.274949705976309300e-01
1.272852721259893627e-01
1.275016813312442598e-01
1.272919810634396687e-01
1.275081837813722696e-01
1.272982217771068958e-01
1.275144848670667352e-01
1.273039965570346710e-01
1.275205933487253418e-01
1.273093159727304580e-01
1.275265190303175866e-01
1.273141973846086683e-01
1.275322721765503320e-01
1.273186637653997977e-01
1.275378631229310833e-01
1.273227427729023420e-01
1.275433020484650348e-01
1.273264660068268161e-01
1.275485988770076184e-01
1.273298683813186838e-01
1.275537632722107961e-01
1.273329875489078167e-01
1.275588046915364926e-01
1.273358633199336010e-01
1.275637324666107075e-01
1.273385370332962563e-01
1.275685558802891473e-01
1.273410508491699122e-01
1.275732842153884938e-01
1.273434469514001521e-01
1.275779267562219266e-01
1.273457666656196974e-01
1.275824927317393276e-01
1.273480495171388505e-01
1.275869911977583482e-01
1.273503322685414219e-01
1.275914308646776407e-01
1.273526479886989415e-01
1.275958198851576686e-01
1.273550252109175718e-01
1.276001656224458325e-01
1.273574872371085465e-01
1.276044744234138828e-01
1.273600516370916313e-01
1.276087514204592155e-01
1.273627299783167965e-01
1.276130003832406656e-01
1.273655278032583549e-01
1.276172236353490808e-01
1.273684448519617762e-01
1.276214220434818136e-01
1.273714755083315553e-01
1.276255950787183735e-01
1.273746094330676371e-01
1.276297409422843809e-01
1.273778323353338127e-01
1.276338567426681947e-01
1.273811268300345245e-01
1.276379387076584382e-01
1.273844733278471086e-01
1.276419824138890213e-01
1.273878509100401790e-01
1.276459830175465104e-01
1.273912381482784628e-01
1.276499354724743851e-01
1.273946138395738170e-01
1.276538347253759476e-01
1.273979576369047573e-01
1.276576758815546331e-01
1.274012505656703376e-01
1.276614543381490441e-01
1.274044754243149336e-01
1.276651658847709203e-01
1.274076170737717673e-01
1.276688067736744536e-01
1.274106626247487328e-01
1.276723737630308386e-01
1.274136015344824735e-01
1.276758641376257719e-01
1.274164256257102612e-01
1.276792757114640076e-01
1.274191290406203325e-01
1.276826068165111683e-01
1.274217081417999275e-01
1.276858562812772657e-01
1.274241613710299648e-01
1.276890234022864667e-01
1.274264890754380763e-01
1.276921079107872226e-01
1.274286933092075025e-01
1.276951099364168063e-01
1.274307776178729423e-01
1.276980299689920439e-01
1.274327468112791961e-01
1.277008688191809960e-01
1.274346067305519581e-01
1.277036275785259078e-01
1.274363640139086484e-01
1.277063075791269320e-01
1.274380258657791809e-01
1.277089103532408620e-01
1.274395998334485469e-01
1.277114375930746282e-01
1.274410935952159929e-01
1.277138911111314890e-01
1.274425147638252320e-01
1.277162728015688309e-01
1.274438707086116840e-01
1.277185846031251293e-01
1.274451683993973183e-01
1.277208284642463720e-01
1.274464142746315753e-01
1.277230063110754432e-01
1.274476141356224168e-01
1.277251200189485347e-01
1.274487730679520481e-01
1.277271713879724879e-01
1.274498953903534793e-01
1.277291621231393393e-01
1.274509846304879013e-01
1.277310938192762479e-01
1.274520435262456453e-01
1.277329679509504046e-01
1.274530740504524196e-01
1.277347858672578940e-01
1.274540774562311074e-01
1.277365487912454356e-01
1.274550543397791058e-01
1.277382578235498889e-01
1.274560047169964461e-01
1.277399139497118197e-01
1.274569281102409524e-01
1.277415180505253600e-01
1.274578236414931620e-01
1.277430709147353849e-01
1.274586901283660256e-01
1.277445732533775413e-01
1.274595261796742374e-01
1.277460257150818124e-01
1.274603302876507194e-01
1.277474289017084819e-01
1.274611009143394591e-01
1.277487833837592790e-01
1.274618365701710443e-01
1.277500897150929682e-01
1.274625358832143229e-01
1.277513484465653271e-01
1.274631976580721249e-01
1.277525601383089626e-01
1.274638209238341258e-01
1.277537253704542908e-01
1.274644049708999749e-01
1.277548447521729968e-01
1.274649493768361397e-01
1.277559189289956820e-01
1.274654540217254883e-01
1.277569485884120504e-01
1.274659190937079967e-01
1.277579344638091752e-01
1.274663450855970659e-01
1.277588773368398545e-01
1.274667327835928010e-01
1.277597780383392112e-01
1.274670832492053041e-01
1.277606374479278717e-01
1.274673977955528004e-01
1.277614564924512974e-01
1.274676779592161247e-01
1.277622361434128384e-01
1.274679254688166063e-01
1.277629774135607965e-01
1.274681422114471996e-01
1.277636813527898429e-01
1.274683301980233108e-01
1.277643490435130535e-01
1.274684915285417830e-01
1.277649815956567458e-01
1.274686283581416002e-01
1.277655801414218639e-01
1.274687428647536536e-01
1.277661458299465258e-01
1.274688372190119490e-01
1.277666798219934674e-01
1.274689135569775922e-01
1.277671832847737665e-01
1.274689739561036261e-01
1.277676573870037413e-01
1.274690204147440886e-01
1.277681032942772910e-01
1.274690548353915043e-01
1.277685221648203195e-01
1.274690790117107286e-01
1.277689151456775640e-01
1.274690946193316743e-01
1.277692833693665486e-01
1.274691032102658605e-01
1.277696279510172062e-01
1.274691062107302930e-01
1.277699499860016907e-01
1.274691049220896544e-01
1.277702505480456385e-01
1.274691005245749131e-01
1.277705306877998104e-01
1.274690940833942687e-01
1.277707914318417792e-01
1.274690865568280373e-01
1.277710337820699704e-01
1.274690788058878421e-01
1.277712587154447299e-01
1.274690716051211647e-01
1.277714671840296523e-01
1.274690656541573874e-01
1.277716601152829312e-01
1.274690615896146573e-01
1.277718384125488271e-01
1.274690599970177418e-01
1.277720029557008474e-01
1.274690614224170682e-01
1.277721546018903975e-01
1.274690663834407156e-01
1.277722941863586870e-01
1.274690753795565401e-01
1.277724225232735322e-01
1.274690889013680994e-01
1.277725404065573334e-01
1.274691074388148437e-01
1.277726486106775805e-01
1.274691314881889470e-01
1.277727478913761316e-01
1.274691615579246484e-01
1.277728389863177771e-01
1.274691981731526924e-01
1.277729226156437137e-01
1.274692418790457082e-01
1.277729994824186033e-01
1.274692932430104564e-01
1.277730702729652501e-01
1.274693528558052680e-01
1.277731356570811494e-01
1.274694213316828750e-01
1.277731962881374084e-01
1.274694993076714300e-01
1.277732528030595949e-01
1.274695874421189479e-01
1.277733058221935392e-01
1.274696864126301787e-01
1.277733559490589477e-01
1.274697969135308306e-01
1.277734037699970182e-01
1.274699196529900380e-01
1.277734498537146379e-01
1.274700553499311662e-01
1.277734947507320196e-01
1.274702047308527153e-01
1.277735389927373288e-01
1.274703685266750652e-01
1.277735830918526605e-01
1.274705474697181984e-01
1.277736275398144161e-01
1.274707422909053811e-01
1.277736728070699157e-01
1.274709537172768747e-01
1.277737193417909922e-01
1.274711824698863405e-01
1.277737675688025987e-01
1.274714292621406675e-01
1.277738178884241238e-01
1.274716947986341553e-01
1.277738706752166720e-01
1.274719797745165750e-01
1.277739262766290906e-01
1.274722848754266391e-01
1.277739850115303388e-01
1.274726107780130568e-01
1.277740471686149293e-01
1.274729581510598841e-01
1.277741130046615992e-01
1.274733276572269647e-01
1.277741827426236154e-01
1.274737199554122902e-01
1.277742565695220156e-01
1.274741357037430523e-01
1.277743346341085884e-01
1.274745755632006039e-01
1.277744170442587646e-01
1.274750402018876849e-01
1.277745038640459296e-01
1.274755302999497908e-01
1.277745951104406474e-01
1.274760465551703359e-01
1.277746907495671547e-01
1.274765896892662009e-01
1.277747906924366628e-01
1.274771604549227166e-01
1.277748947900620713e-01
1.274777596436208194e-01
1.277750028278404615e-01
1.274783880943244074e-01
1.277751145190677284e-01
1.274790467031180485e-01
1.277752294974228986e-01
1.274797364339052830e-01
1.277753473082277047e-01
1.274804583303074390e-01
1.277754673982470224e-01
1.274812135289316306e-01
1.277755891037463121e-01
1.274820032742149667e-01
1.277757116364635070e-01
1.274828289350911636e-01
1.277758340670775150e-01
1.274836920237759352e-01
1.277759553056628250e-01
1.274845942170199364e-01
1.277760740785051918e-01
1.274855373802421532e-01
1.277761889005085694e-01
1.274865235950269071e-01
1.277762980422424421e-01
1.274875551905469973e-01
1.277763994904504985e-01
1.274886347795628760e-01
1.277764909005519312e-01
1.274897652997456499e-01
1.277765695393014989e-01
1.274909500611673685e-01
1.277766322153050527e-01
1.274921928009045691e-01
1.277766751944939272e-01
1.274934977457865548e-01
1.277766940968969311e-01
1.274948696843803686e-01
1.277766837700717861e-01
1.274963140493095837e-01
1.277766381333027557e-01
1.274978370109096371e-01
1.277765499850646858e-01
1.274994455829626672e-01
1.277764107641972957e-01
1.275011477407210769e-01
1.277762102526180388e-01
1.275029525504633166e-01
1.277759362041095692e-01
1.275048703081876900e-01
1.277755738796360063e-01
1.275069126823855370e-01
1.277751054647184581e-01
1.275090928516357525e-01
1.277745093387410158e-01
1.275114256213270569e-01
1.277737591601106892e-01
1.275139274942137801e-01
1.277728227261330785e-01
1.275166166556418457e-01
1.277716605648796522e-01
1.275195128150785617e-01
1.277702242234390051e-01
1.275226368206267002e-01
1.277684542427331427e-01
1.275260099341395392e-01
1.277662778715075720e-01
1.275296526279055820e-01
1.277636067015977817e-01
1.275335827560715174e-01
1.277603346501571535e-01
1.275378129986853570e-01
1.277563371341495224e-01
1.275423476312551041e-01
1.277514729330090915e-01
1.275471790157168273e-01
1.277455910943943174e-01
1.275522847966521489e-01
1.277385460522734717e-01
1.275576275419688932e-01
1.277302241936176808e-01
1.275631590886601718e-01
1.277205832029354449e-01
1.275688313045185984e-01
1.277097004703696137e-01
1.275746124522372793e-01
1.276978192329292217e-01
1.275805040338397756e-01
1.276853748555741019e-01
1.275865493383952221e-01
1.276729844927408652e-01
1.275928256268855920e-01
1.276613931898118448e-01
1.275994183365045387e-01
1.276513829799688637e-01
1.276063845446288869e-01
1.276436615173414113e-01
1.276137187871372314e-01
1.276387514518141919e-01
1.276213342070443568e-01
1.276369035140182684e-01
1.276290665316893169e-01
1.276380556125525090e-01
1.276366999839268490e-01
1.276418536198893339e-01
1.276440060625051442e-01
1.276477333389420266e-01
1.276507817307863668e-01
1.276550406583834840e-01
1.276568753281070168e-01
1.276631511129801277e-01
1.276621952804410098e-01
1.276715538886845913e-01
1.276667040145528786e-01
1.276798865384223547e-01
1.276704034704947421e-01
1.276879289758862945e-01
1.276733186047564472e-01
1.276955754717162272e-01
1.276754830294830056e-01
1.277028012782701061e-01
1.276769284221764555e-01
1.277096334032389313e-01
1.276776776203053243e-01
1.277161287966465664e-01
1.276777405349664718e-01
1.277223596735616029e-01
1.276771118856383502e-01
1.277284043606613795e-01
1.276757699320017203e-01
1.277343419103532940e-01
1.276736756314254539e-01
1.277402490319026196e-01
1.276707718780308587e-01
1.277461982691637521e-01
1.276669826552730702e-01
1.277522566681736360e-01
1.276622120685948492e-01
1.277584843973921802e-01
1.276563433393654301e-01
1.277649329244607279e-01
1.276492379586944004e-01
1.277716424441726895e-01
1.276407353406641965e-01
1.277786383234946754e-01
1.276306534976064111e-01
1.277859264129593830e-01
1.276187915014380947e-01
1.277934872053826665e-01
1.276049348088589275e-01
1.278012690456832301e-01
1.275888649285293330e-01
1.278091809646263455e-01
1.275703754147597402e-01
1.278170862983634415e-01
1.275492968079209588e-01
1.278247991588426502e-01
1.275255338700379271e-01
1.278320871037555428e-01
1.274991189103852063e-01
1.278386848256067576e-01
1.274702837552767198e-01
1.278443242907783550e-01
1.274395467860986175e-01
1.278487839329504328e-01
1.274077969125919085e-01
1.278519501668506642e-01
1.273763368535813234e-01
1.278538702000611982e-01
1.273468425476262100e-01
1.278547672997580875e-01
1.273212248955531700e-01
1.278550016475691331e-01
1.273014292867458708e-01
1.278549870865928750e-01
1.272892258576743263e-01
1.278550933865452988e-01
1.272860066774157695e-01
1.278555618107569680e-01
1.272925578577127070e-01
1.278564516478085111e-01
1.273087813649523559e-01
1.278576364073893135e-01
1.273334404528348174e-01
1.278588711694764180e-01
1.273641500152081774e-01
1.278599166011470945e-01
1.273978371463928283e-01
1.278606416967462689e-01
1.274315641825600198e-01
1.278610392775815507e-01
1.274632173377620581e-01
1.278611790726387198e-01
1.274916893207645729e-01
1.278611576478723144e-01
1.275166576566566512e-01
1.278610686575983590e-01
1.275382584209657777e-01
1.278609897894379399e-01
1.275568331898646601e-01
1.278609791880414015e-01
1.275727801355547864e-01
1.278610765953256401e-01
1.275864813085338112e-01
1.278613063971145158e-01
1.275982737827218438e-01
1.278616810337177556e-01
1.276084427614188332e-01
1.278622040516624037e-01
1.276172243850481058e-01
1.278628725469498906e-01
1.276248120648148521e-01
1.278636789852148625e-01
1.276313634851731771e-01
1.278646124806386286e-01
1.276370070916902355e-01
1.278656596416584967e-01
1.276418476760642351e-01
1.278668050866807182e-01
1.276459710229458089e-01
1.278680317174385739e-01
1.276494477230048219e-01
1.278693208209434884e-01
1.276523362985597099e-01
1.278706520572094330e-01
1.276546857880958286e-01
1.278720033804759404e-01
1.276565379204692707e-01
1.278733509367179499e-01
1.276579289902603775e-01
1.278746689795382530e-01
1.276588915272631464e-01
1.278759298496251473e-01
1.276594558367702414e-01
1.278771040691717986e-01
1.276596514727890708e-01
1.278781606109790636e-01
1.276595086923863198e-01


==> figures/reconstruction_sen16_GDE_armijo_loss_list.txt <==
3.994648995602283925e+00
3.669952321127803341e+00
2.932521327624630469e+00
1.393618053833185044e+00
9.427750778231945850e-01
9.045804598267932484e-01
8.729848082410004428e-01
8.618727342650580603e-01
8.408089186826654959e-01
8.364055334337338055e-01
8.274766614573441093e-01
8.264677746702649985e-01
8.225328932714991437e-01
8.203563697811786515e-01
8.193392316619715343e-01
8.181792081364137603e-01
8.163318257350444807e-01
8.155298487679334407e-01
8.153992545395691849e-01
8.148666404225011206e-01
8.139117758031136907e-01
8.134635927470518224e-01
8.128175058239784923e-01
8.124349950031476419e-01
8.119505079246160939e-01
8.116181216756201966e-01
8.112277438102611926e-01
8.109324323903673859e-01
8.106012837717138098e-01
8.103337867064098754e-01
8.100425412292900917e-01
8.100150318181823517e-01
8.096906840773784308e-01
8.094537163990036532e-01
8.091767808469920720e-01
8.089561109480281065e-01
8.087088657026879623e-01
8.085015737599692276e-01
8.082756443343376285e-01
8.080796776842110729e-01
8.078698512613077254e-01
8.078381980277438146e-01
8.076067577488318383e-01
8.074266330286279381e-01
8.072179421060335924e-01
8.070464038849159971e-01
8.068526421434657481e-01
8.066886264991206534e-01
8.065063746010887602e-01
8.063492474481830374e-01
8.061762615863438119e-01
8.060256283278381950e-01
8.058603737335851003e-01
8.057160620046626143e-01
8.055574669574357971e-01
8.054195471375203974e-01
8.052668639798872263e-01
8.051357070495522850e-01
8.049884349175574494e-01
8.048648217330235388e-01
8.047226667196732963e-01
8.046079743376720605e-01
8.044708294311937458e-01
8.043673371281994111e-01
8.042352601612609009e-01
8.041466433782546996e-01
8.040197911605478920e-01
8.039519062964208818e-01
8.038303319324762164e-01
8.037924299260407190e-01
8.036755381634327344e-01
8.034145686769883499e-01
8.033200856052119532e-01
8.030947248506647984e-01
8.030173912357521093e-01
8.028128909509855138e-01
8.027536175947566077e-01
8.025626818117823635e-01
8.023454660437342456e-01
8.023127747314182656e-01
8.020994216975022573e-01
8.020517725526384867e-01
8.019980057582127841e-01
8.018193455869068176e-01
8.016161392399422381e-01
8.015840387958297342e-01
8.013816300064512399e-01
8.013375900451400469e-01
8.012917656196151261e-01
8.011204221761960564e-01
8.009217939464350344e-01
8.009014121810993370e-01
8.006994645798650723e-01
8.006693378148136420e-01
8.004705226602716328e-01
8.004288469159707153e-01
8.003871748103406070e-01
8.002192183992953289e-01
8.000233611163887204e-01
7.998781614184569122e-01
7.998331941761902542e-01
7.996877212424626791e-01
7.995185588967191892e-01
7.993852823502375360e-01
7.993505864290396667e-01
7.992182442448394486e-01
7.990569889836078854e-01
7.989319735904685249e-01
7.987846819278996424e-01
7.986620509470579998e-01
7.985234942525406554e-01
7.984922653276306237e-01
7.983412491053163418e-01
7.982174815253876288e-01
7.980767597677955738e-01
7.980485313940106629e-01
7.978942732022354933e-01
7.977690377061102955e-01
7.976253735608466178e-01
7.976010838355275245e-01
7.974425317548732295e-01
7.973153620160274846e-01
7.971678533914470233e-01
7.971485838595306905e-01
7.969845243729640760e-01
7.968549907331579085e-01
7.967027683263318005e-01
7.965743359716637162e-01
7.964283167531422958e-01
7.963982161621635525e-01
7.962372761561986589e-01
7.961065874578792112e-01
7.959545994013867976e-01
7.958246008283087480e-01
7.956773108275080331e-01
7.956474908837020132e-01
7.954850833997518800e-01
7.953537596503783558e-01
7.951993387184533857e-01
7.950687066435199180e-01
7.949185008435820654e-01
7.947882291730848925e-01
7.946408287211803589e-01
7.946164198624647845e-01
7.944533573520830005e-01
7.943239127084003037e-01
7.941672002445110401e-01
7.940384618699163344e-01
7.938848293507213549e-01
7.937565868647353806e-01
7.936049320346633129e-01
7.934772578321993564e-01
7.933267846094153031e-01
7.931998573531378049e-01
7.930499604103359301e-01
7.929240807732903518e-01
7.927742879232656525e-01
7.926499230435227750e-01
7.924998600236412560e-01
7.923777042509445590e-01
7.922270615358327772e-01
7.921081056840661994e-01
7.919565823930453385e-01
7.918421786711200561e-01
7.916893688930500828e-01
7.915812710404364072e-01
7.914264428560355835e-01
7.913267878291329049e-01
7.911684781218292217e-01
7.910796450989052708e-01
7.909149379710853633e-01
7.908391503288387803e-01
7.906623999348260101e-01
7.906007968870737423e-01
7.904013722071462356e-01
7.903520440787974444e-01
7.901104077051390728e-01
7.897730790466496176e-01
7.895001581814992120e-01
7.893892356177573122e-01
7.890031221138291695e-01
7.888429719945203589e-01
7.882348655812179139e-01
7.879647621134102664e-01
7.869815218394845546e-01
7.865252921734408043e-01
7.849813708576218740e-01
7.843062499119054509e-01
7.820606647628737251e-01
7.812878830840866984e-01
7.783326078303250961e-01
7.777752308697107875e-01
7.741954654878531183e-01
7.721184812167379841e-01
7.691866789504766544e-01
7.676661252315885031e-01
7.652131436659290742e-01
7.645088048366017741e-01
7.622438144265667459e-01
7.569434193835213875e-01
7.552903430934894136e-01
7.538762692296585577e-01
7.526450515773798200e-01
7.520132341124373676e-01
7.508866021181541672e-01
7.462663315488864413e-01
7.448064454773553056e-01
7.435083167744473975e-01
7.423903195446763803e-01
7.421327463219908882e-01
7.408659969031146098e-01
7.355950867685877581e-01
7.338790083166173428e-01
7.330033200424507234e-01
7.314190651967258372e-01
7.261705517227360351e-01
7.242010901412451185e-01
7.231780024901905968e-01
7.212829633993949052e-01
7.194935273319410518e-01
7.174643296702560846e-01
7.130818459444194790e-01
7.118346309088529056e-01
7.096536643829101099e-01
7.085004165294948031e-01
7.045160114002161356e-01
6.985755803463925551e-01
6.969942409638347769e-01
6.958974070830971081e-01
6.932376140960115896e-01
6.884928596247963384e-01
6.876441429141617601e-01
6.837438951046117541e-01
6.827417770316607237e-01
6.792454339676794461e-01
6.781545521338391280e-01
6.749685546793103841e-01
6.738497958273780286e-01
6.708947703777755622e-01
6.697902619467054341e-01
6.669880533330064809e-01
6.659220278272119931e-01
6.631849478966941325e-01
6.621703960007412348e-01
6.593955828294888466e-01
6.584453947153401376e-01
6.555148236833236997e-01
6.546658842782919763e-01
6.514591976122162675e-01
6.508130825028749511e-01
6.472205794537639889e-01
6.449018708579569159e-01
6.415825357898514714e-01
6.395517560514190070e-01
6.363317676233251063e-01
6.347977186163541452e-01
6.312378133941568548e-01
6.303270953438933066e-01
6.262885301307306030e-01
6.239175268047617573e-01
6.203076004077646699e-01
6.129254772129871798e-01
6.109509380149861224e-01
6.095442942779631945e-01
6.081091177754528454e-01
6.021264350570446622e-01
6.002186849273754010e-01
5.987018226104661167e-01
5.974980073091001875e-01
5.920254798330293333e-01
5.901306094294738180e-01
5.887166918742988697e-01
5.875579820551128929e-01
5.819556487407315792e-01
5.802482641126472940e-01
5.794282898902550771e-01
5.783831417706556399e-01
5.720505046811326100e-01
5.709714778795696999e-01
5.658500281651139829e-01
5.639970825584306180e-01
5.633210552218942402e-01
5.584603358661334171e-01
5.534787165777161899e-01
5.511076554699674279e-01
5.496755788469579462e-01
5.458354270772552974e-01
5.411779636145459538e-01
5.387505669759260485e-01
5.371538304144928277e-01
5.335826462037334128e-01
5.318804480912062704e-01
5.272947179040013976e-01
5.225551039727029945e-01
5.207815354674614206e-01
5.199175276693945857e-01
5.160807634725002035e-01
5.145748852976230747e-01
5.097954462627596328e-01
5.051068876094448878e-01
5.017499571681174331e-01
4.999327918760949063e-01
4.969796914312089586e-01
4.963527795697300071e-01
4.928861263770059065e-01
4.912765653379124187e-01
4.873199053493854072e-01
4.857810877028148622e-01
4.817190375531730240e-01
4.802585382273538150e-01
4.762126743124736050e-01
4.748829787299415073e-01
4.709148591078937129e-01
4.697413683827544872e-01
4.658153188436294223e-01
4.621112596934094929e-01
4.592694318838103085e-01
4.586887207903824204e-01
4.562806662216955522e-01
4.548095014654779389e-01
4.521316417305565882e-01
4.509357750790033426e-01
4.479928434714027241e-01
4.469528715793164575e-01
4.437836479122234112e-01
4.428754542596670118e-01
4.395462455088331444e-01
4.387900216235177675e-01
4.353373772894028604e-01
4.328045747332985860e-01
4.300470887024170907e-01
4.284322868281222885e-01
4.264188620268011820e-01
4.254929452823112968e-01
4.233729412884091881e-01
4.214348441243376264e-01
4.192359416251195681e-01
4.179274317191523647e-01
4.164161018240280510e-01
4.158869808719435346e-01
4.141439957390276039e-01
4.056487234207635795e-01
4.041579115712151116e-01
4.028339695885335137e-01
4.021086113977322407e-01
4.016072914567546115e-01
3.991808182881048106e-01
3.974615816376161348e-01
3.963152542496628516e-01
3.954839905103693098e-01
3.937595038680582471e-01
3.921692563642469875e-01
3.909851617837438176e-01
3.900663690093348901e-01
3.886794789426594732e-01
3.881181592564971194e-01
3.866530290629001665e-01
3.850543200716236569e-01
3.839263238731158157e-01
3.830955583653983809e-01
3.817276249911314423e-01
3.802209550971837881e-01
3.790559218837442068e-01
3.783056962796027545e-01
3.771452079884305419e-01
3.757988441564115711e-01
3.749236958817900311e-01
3.745212384938279016e-01
3.735256243258383568e-01
3.723698306534377056e-01
3.710451167113464899e-01
3.704634423082708294e-01
3.695687207540781505e-01
3.682748895280595347e-01
3.674852583950022900e-01
3.671379707591531094e-01
3.663696006137177608e-01
3.652835349557131406e-01
3.641495514304761150e-01
3.636156946669492629e-01
3.628144556179543345e-01
3.615684398848429404e-01
3.607659576950044134e-01
3.603606936599599853e-01
3.596356543442982834e-01
3.585831207682252941e-01
3.575162236486484901e-01
3.572221659905774338e-01
3.564642871688395998e-01
3.552959662569056820e-01
3.545205502481519888e-01
3.541351153648972239e-01
3.534713359539010114e-01
3.525648183176877670e-01
3.515760068024082474e-01
3.504465256647977811e-01
3.494904555516600286e-01
3.491745704091616664e-01
3.485836293469845582e-01
3.475652601851438317e-01
3.469607064877489044e-01
3.462142992024002663e-01
3.456464124051685238e-01
3.449033412393122666e-01
3.443447452081507820e-01
3.436174403085688334e-01
3.430739507333631089e-01
3.423646554617126858e-01
3.418540431070151153e-01
3.411919616468918059e-01
3.403563817439911321e-01
3.398958267967814306e-01
3.391218032032514151e-01
3.383123539614590336e-01
3.375715805848866213e-01
3.372260109371215120e-01
3.368416148437025637e-01
3.360620924928635067e-01
3.352936953230311601e-01
3.343201804770585817e-01
3.335003559960404429e-01
3.333309852606738399e-01
3.329557438242122802e-01
3.322006687186273566e-01
3.315088445976803189e-01
3.305897939491369009e-01
3.298181878751177964e-01
3.295130043572510603e-01
3.291144250490720125e-01
3.283085818631055752e-01
3.278388456592631339e-01
3.272191080939915175e-01
3.267501304231029136e-01
3.261123827242962681e-01
3.255895932291342776e-01
3.249210645781235307e-01
3.243105529941021081e-01
3.241824396383959916e-01
3.238051366197564063e-01
3.230388122293380571e-01
3.226723090728091936e-01
3.221303245275247695e-01
3.215239548889162191e-01
3.210925600386779766e-01
3.204583655689191013e-01
3.202875568083419222e-01
3.199073270673751801e-01
3.191590789754067958e-01
3.187568591894753278e-01
3.181795842880419389e-01
3.177711853768679373e-01
3.171806358627828892e-01
3.167269370962087494e-01
3.161219341879294431e-01
3.155945286131692784e-01
3.154582104199997739e-01
3.150926950579352459e-01
3.143675008382607050e-01
3.139600469364208779e-01
3.133851309937711882e-01
3.129338751262314422e-01
3.123374015424171257e-01
3.118174481564084388e-01
3.117006158227503265e-01
3.113484914976958895e-01
3.106385644629585663e-01
3.102464237119271218e-01
3.096825668164182033e-01
3.092366948541758198e-01
3.089890967755818396e-01
3.086286971718811278e-01
3.079527472049820580e-01
3.076401084766346994e-01
3.071285852656446269e-01
3.067562378341152085e-01
3.065095635496506432e-01
3.060877898206753045e-01
3.053996013807527277e-01
3.049483025414716497e-01
3.045613912204210294e-01
3.040619431581171317e-01
3.033958448853787404e-01
3.029905378061037435e-01
3.027259827923713953e-01
3.023355218414595091e-01
3.017202131614155070e-01
3.012911174079477838e-01
3.010293342589023258e-01
3.008183786441715468e-01
3.006248876198818754e-01
3.001071680939150221e-01
2.994029317294994996e-01
2.989663966961762509e-01
2.986621752473283542e-01
2.982633680500599849e-01
2.976672100398457532e-01
2.972674305235410985e-01
2.971476711641371504e-01
2.969549308143280553e-01
2.967856010302902248e-01


==> figures/reconstruction_sen32_GDE_armijo_loss_list.txt <==
2.570119530161874000e+00
1.059030845675935861e+00
8.386796164058504255e-01
8.007328840695917549e-01
7.836419055418301083e-01
7.701867542674158962e-01
7.568892151182249339e-01
7.419234305370671079e-01
7.260552002418635409e-01
7.092479940319760257e-01
6.926864919794828435e-01
6.889856818766212365e-01
6.699035128443927567e-01
6.563253622251574715e-01
6.323201562817641896e-01
6.271100475504142180e-01
6.079876281539575711e-01
5.923437548429999477e-01
5.682265569428692764e-01
5.642625597212802546e-01
5.433781517052156396e-01
5.319034664731807638e-01
5.166256480825985875e-01
5.035937316893605020e-01
4.816756431016515627e-01
4.781719170583424439e-01
4.606219117252788320e-01
4.548186086443450904e-01
4.396472481956692491e-01
4.331765105146024308e-01
4.203297344494220655e-01
4.124076478640568699e-01
4.033367966417323869e-01
3.932665644373590785e-01
3.693439032237763597e-01
3.657818838849452026e-01
3.522228285490457411e-01
3.509744435748857194e-01
3.389177433608087098e-01
3.359221184776971514e-01
3.253171063878733671e-01
3.106913893530570681e-01
3.046327419362946931e-01
3.013429247164849945e-01
2.936246300695781186e-01
2.884922372138628566e-01
2.834937454954160607e-01
2.793739270318462697e-01
2.750197381756892545e-01
2.716164107362081803e-01
2.684466154685213324e-01
2.613853518651207963e-01
2.581694795620617655e-01
2.565397105274631606e-01
2.532910741289102763e-01
2.499385218335171965e-01
2.464966483779542916e-01
2.442818913395648495e-01
2.409014037261655305e-01
2.376334096499584103e-01
2.350915253488187473e-01
2.301487493738305912e-01
2.279302993550478551e-01
2.251532530498734364e-01
2.231871700824464011e-01
2.210547177312989775e-01
2.155170013085061509e-01
2.116289790014841687e-01
2.098745369929711779e-01
2.080845626733886511e-01
2.034071560062042927e-01
2.001780993404998210e-01
1.961350009906812630e-01
1.932042795966930626e-01
1.895586090133561941e-01
1.869381740566632422e-01
1.835885913522503909e-01
1.813294655279424072e-01
1.782153118631938649e-01
1.764176627220546689e-01
1.734895547638482527e-01
1.723341061552901565e-01
1.695248118625160005e-01
1.646866434258746625e-01
1.622760252759178345e-01
1.581822931501277729e-01
1.560720064211388869e-01
1.525031092425300494e-01
1.506016137258326670e-01
1.497394675060950697e-01
1.458273467133004986e-01
1.441194617479599760e-01
1.424237770172008533e-01
1.412943102780754301e-01
1.399444162880571496e-01
1.370011072582177358e-01
1.357556582838220782e-01
1.328830032359310520e-01
1.300982864929699223e-01
1.287403524493868912e-01
1.274482690818389830e-01
1.267233135529290677e-01
1.242209170564712167e-01
1.230072561245982160e-01
1.218949226607259212e-01
1.199098466759214443e-01
1.189840728450667073e-01
1.169235755036055480e-01
1.148939725118089811e-01
1.138401229411335064e-01
1.128938474785819851e-01
1.111802076226878627e-01
1.095304840082725745e-01
1.090630988707711191e-01
1.082780861510329456e-01
1.066198872991332980e-01
1.049985076467801065e-01
1.041001484586341619e-01
1.033072501492804107e-01
1.018836654844570422e-01
1.005306820872489820e-01
1.001194503644303041e-01
9.946080982644968371e-02
9.809143602337705437e-02
9.678501166010530787e-02
9.602750158349296350e-02
9.534740127740690130e-02
9.495023934977754598e-02
9.360849631738209220e-02
9.295704345752986431e-02
9.236965662150257994e-02
9.120794768181052226e-02
9.067867696670212085e-02
8.946117523288331375e-02
8.834958581378701825e-02
8.769852031152673699e-02
8.708398767999128709e-02
8.662191151148795898e-02
8.561299856916471107e-02
8.531579049701328021e-02
8.478860163168541741e-02
8.444119851298652335e-02
8.338496360740391133e-02
8.284167822143230497e-02
8.231847324634269936e-02
8.189961925333226478e-02
8.143913431805605008e-02
8.114380658984785000e-02
8.009330280713697348e-02
7.960000374141157353e-02
7.910920555538879240e-02
7.868563996847623143e-02
7.821736003872846454e-02
7.783702172331169455e-02
7.737384329862510846e-02
7.702620671459238511e-02
7.655232007560770768e-02
7.622335711136908609e-02
7.572700167094541246e-02
7.540111971804551450e-02
7.487740882476512372e-02
7.453835682605054747e-02
7.398872656067578824e-02
7.362145769896498437e-02
7.305554012321638369e-02
7.265774112921870309e-02
7.210049951580833894e-02
7.168747459498965580e-02
7.116003267689549605e-02
7.074113333492507150e-02
7.025045511960195666e-02
6.983371235662173826e-02
6.937837487892592470e-02
6.896708489045924595e-02
6.881667393677219635e-02
6.866294821450484587e-02
6.812894415753362187e-02
6.767443896346038434e-02
6.749102551369756675e-02
6.717940356930786339e-02
6.674564964746902695e-02
6.657312601546587494e-02
6.615215159262856359e-02
6.599285964078081823e-02
6.558377782069874096e-02
6.542519019803839930e-02
6.503582844393096529e-02
6.486320507148542192e-02
6.473807409879098196e-02
6.453673956701029557e-02
6.414691108070946779e-02
6.396136168242383402e-02
6.380678004213856391e-02
6.355929558860304307e-02
6.338725014816054548e-02
6.326655249961932181e-02
6.312989717361097708e-02
6.290036037693341742e-02
6.276423445838347215e-02
6.250958414199551949e-02
6.237893160767027378e-02
6.223489048295519771e-02
6.188383204818545535e-02
6.169438358081667101e-02
6.156035884759847310e-02
6.139666314731435232e-02
6.109133068095843472e-02
6.097652510115799535e-02
6.084621890637330333e-02
6.068045949995320987e-02
6.055118473821215902e-02
6.036794299952682324e-02
6.020215581339596195e-02
6.012817594620593203e-02
5.999467717590144245e-02
5.984450958928869829e-02
5.968109109837695103e-02
5.958828462568856871e-02
5.947345688880543296e-02
5.930521344743176770e-02
5.919836369934262238e-02
5.902914592685689493e-02
5.891538520489141006e-02
5.873614557668644515e-02
5.860435177921817507e-02
5.843134605670075032e-02
5.832089296128969286e-02
5.815309597411821158e-02
5.803391932793398877e-02
5.785716340385482076e-02
5.770477796761969147e-02
5.763050273023301306e-02
5.721070536775831050e-02
5.708784310058061251e-02
5.699492767405720667e-02
5.679455996097233089e-02
5.667012076252951613e-02
5.650129554612681737e-02
5.641463947883632729e-02
5.633010077910656499e-02
5.589342446366343808e-02
5.578956848276242497e-02
5.567916586318466532e-02
5.561704134816135986e-02
5.550811041012734121e-02
5.544811311570588264e-02
5.531208032065970670e-02
5.526842999971789266e-02
5.515253917087829111e-02
5.494227265199284199e-02
5.480755808963075348e-02
5.472870372503702702e-02
5.463144072464493073e-02
5.451127220727805534e-02
5.438294114801043438e-02
5.417915352849975164e-02
5.410107853772151698e-02
5.403679987334034096e-02
5.388918288891880043e-02
5.381608230605162274e-02
5.371886903035687916e-02
5.367715506939742948e-02
5.346544232735849639e-02
5.338412505483684095e-02
5.327224473963893675e-02
5.309572580792860930e-02
5.297381359415378327e-02
5.278204282800905145e-02
5.266192039618826370e-02
5.246449763829056506e-02
5.232849458267255921e-02
5.225158727588571222e-02
5.210371351137405710e-02
5.200721821483064028e-02
5.184620797854264801e-02
5.171830581862275206e-02
5.153445573152335563e-02
5.139792298188290004e-02
5.125844835075864941e-02
5.121877661885225475e-02
5.108604876702432102e-02
5.102834829693680269e-02
5.089671743893053185e-02
5.087003182645995214e-02
5.079689321316625122e-02
5.062597211146059595e-02
5.047368223090754197e-02
5.041797837422344608e-02
5.029799833411817411e-02
5.026946878690425474e-02
5.021094751918955823e-02
5.017379751646316305e-02
5.003324371314113450e-02
4.996461300731943472e-02
4.989850636694372760e-02
4.984270801155093328e-02
4.978009789583411060e-02
4.973051595223023508e-02
4.966637522999590298e-02
4.961874708390947436e-02
4.954837140075081525e-02
4.949752667328351230e-02
4.941794389893380129e-02
4.935941281449782864e-02
4.927105895893090642e-02
4.920323885873644637e-02
4.911043257309832127e-02
4.903581478781798147e-02
4.894507431603605657e-02
4.886903933329776045e-02
4.878591470805897223e-02
4.871365922209894284e-02
4.864045129646955151e-02
4.861869216483497014e-02
4.854449081620793027e-02
4.851967211804243674e-02
4.844695593733085170e-02
4.841562885078409123e-02
4.834720303360754562e-02
4.830717274984902554e-02
4.824550570195779153e-02
4.821270833052217902e-02
4.815455263499969496e-02
4.813004508347417526e-02
4.807277685161007869e-02
4.803899929338786151e-02
4.800580589991639696e-02
4.793348373485033925e-02
4.787456067586300101e-02
4.786089736739197742e-02
4.780378494794253891e-02
4.777709749065189859e-02
4.774419434040468035e-02
4.772499710704675158e-02
4.765078321233363196e-02
4.761139381435969264e-02
4.757812613794222545e-02
4.755367163647957612e-02
4.748649592067637898e-02
4.746019435113098955e-02
4.742670460601735444e-02
4.739920563772058448e-02
4.733687945548609860e-02
4.731535267728966682e-02
4.728041828644576755e-02
4.724887108798338925e-02
4.721779835921076363e-02
4.719057470736253562e-02
4.711948910957154679e-02
4.710043495839985606e-02
4.705710136463598509e-02
4.700347656331010232e-02
4.692656031015741969e-02
4.686188051506819108e-02
4.682129343497292567e-02
4.678776389841187572e-02
4.675261015900331746e-02
4.672052640030130433e-02
4.668480619097948453e-02
4.665178526419287014e-02
4.661475440251662550e-02
4.658034136248178497e-02
4.654262533683583419e-02
4.650744951355802181e-02
4.647030614966228546e-02
4.643553413015518577e-02
4.640016244190752620e-02
4.636687081011676981e-02
4.633393250526964685e-02
4.630268951085247248e-02
4.627222572297624154e-02
4.625350268533803821e-02
4.622288847014385804e-02
4.620591354345188889e-02
4.617513175700784650e-02
4.615931279777700513e-02
4.612853098636161137e-02
4.611292477160982423e-02
4.608256519262429046e-02
4.606599563734824210e-02
4.603673337135416599e-02
4.601807641782472424e-02
4.599069172969737218e-02
4.597882927208827436e-02
4.595078358629215570e-02
4.594434882862141051e-02
4.591438433909651728e-02
4.589707018224659790e-02
4.587071767802582134e-02
4.585597282713022721e-02
4.583094050587182416e-02
4.581659197194932337e-02
4.579253514635078098e-02
4.577223488499770898e-02
4.575477171463325499e-02
4.574555697524102654e-02
4.571529282233236652e-02
4.569881477533922071e-02
4.567559026786593979e-02
4.565737232888952835e-02
4.564080892554101682e-02
4.563015611090513735e-02
4.560263301161755073e-02
4.559400598920238662e-02
4.557018474852419371e-02
4.556437035424362736e-02
4.554081085451561206e-02
4.552853532406420101e-02
4.551584667522617228e-02
4.548680185953257737e-02
4.547489851818521667e-02
4.544555499951401928e-02
4.543324506956721714e-02
4.542596796795033559e-02
4.539599379047686012e-02
4.538820583687244031e-02
4.537834804830155611e-02
4.534629670541711483e-02
4.533418081276754247e-02
4.532524806553116237e-02
4.529844660582567351e-02
4.529366299295233683e-02
4.528318323713956955e-02
4.527616155629211880e-02
4.524556585093529593e-02
4.523483288692636828e-02
4.522192423503489794e-02
4.521036649015859610e-02
4.520002501580709653e-02
4.519185747021223915e-02
4.516281018826462379e-02
4.515514105367725295e-02
4.514262653140009574e-02
4.513094934216779763e-02
4.511971673013950856e-02
4.510949068427608233e-02
4.508487244482785317e-02
4.506952727415326071e-02
4.505642806894733648e-02
4.505284037865071867e-02
4.504061548969173767e-02
4.502855511239433478e-02
4.501567507102133964e-02
4.500228823213262702e-02
4.498615563793218614e-02
4.496506449331692107e-02
4.492647488909771308e-02
4.485330393929267551e-02
4.482320098534532671e-02
4.480642177366743473e-02
4.479100839509003729e-02
4.477808948670943673e-02
4.473889633371681135e-02
4.473500829650695065e-02
4.472177922645410170e-02
4.470903512985578698e-02
4.469635746684106486e-02
4.468401097908075714e-02
4.467173784926129626e-02
4.465976387509742324e-02
4.464791920843839274e-02
4.463635608157103668e-02
4.462496720561750368e-02
4.462018227315585339e-02
4.460811167101972480e-02
4.459654401812047225e-02
4.458525901660137514e-02
4.458246874371337570e-02
4.457000691210771109e-02
4.455838477339546522e-02
4.454723544175866884e-02
4.454455353345621038e-02
4.453218999565448921e-02
4.452088870739719789e-02
4.451020227656921069e-02
4.450554264622336859e-02
4.449422204541646220e-02
4.448382023010174352e-02
4.447396745844994087e-02
4.446665166622360693e-02
4.445692163747130832e-02
4.444962010856332718e-02
4.444008231620066168e-02
4.443717245275834171e-02
4.442632111925980121e-02
4.442253436963850693e-02
4.441131959209513452e-02
4.440831339560770419e-02
4.439668931280010139e-02
4.438683994317676323e-02
4.437785160041982785e-02
4.437219534949824601e-02
4.436296801739451900e-02
4.435935611739803830e-02
4.434917192935043662e-02
4.434317763522714617e-02
4.433346190619275040e-02
4.433137265046672992e-02
4.431968610931513036e-02
4.431354430728733779e-02


==> figures/reconstruction_sen4_GDE_armijo_loss_list.txt <==
3.994008980404951004e+00
3.669303338708721274e+00
2.931090223625061331e+00
1.391253760157458164e+00
9.421388062136897279e-01
9.041779311033255606e-01
8.726461536868872493e-01
8.607466988485034110e-01
8.409342725471319335e-01
8.367050071299754199e-01
8.270911341954219065e-01
8.259191555676586027e-01
8.219811305436346416e-01
8.197610886112796091e-01
8.186980207667974296e-01
8.174868859522145259e-01
8.157420652516051973e-01
8.149257812013832591e-01
8.147186830695832827e-01
8.141400174439220594e-01
8.132559849673711705e-01
8.127806167000970472e-01
8.121726580870349821e-01
8.117714078313708059e-01
8.113079333236288271e-01
8.109609267312444247e-01
8.105817568345015101e-01
8.105333616975509692e-01
8.101210236279804411e-01
8.098251221655305976e-01
8.094909659657026912e-01
8.092218223758153028e-01
8.089320964274245851e-01
8.088648118841852419e-01
8.085504992171630434e-01
8.083045942901181391e-01
8.080344190678381278e-01
8.079862417486096682e-01
8.076853705358588709e-01
8.074503981607705771e-01
8.071884879318600436e-01
8.071379169128396480e-01
8.068376072409214617e-01
8.065938332825329793e-01
8.063165182847925605e-01
8.062269522041893843e-01
8.058885729851132940e-01
8.058073444090635418e-01
8.053693335004452614e-01
8.052569002111846785e-01
8.046635437469461527e-01
8.044425114955024991e-01
8.042089875540257005e-01
8.034476655453881566e-01
8.021960632843907479e-01
8.018695169367806574e-01
8.014458584734630575e-01
8.002608239347679397e-01
7.971352251288947866e-01
7.952101341337395324e-01
7.919102185402021599e-01
7.894681710260920138e-01
7.859865018074806420e-01
7.856732244736523985e-01
7.810476832188850693e-01
7.786415801655195423e-01
7.749796539005813223e-01
7.728618183116698903e-01
7.697913150211113109e-01
7.680635275192718714e-01
7.653456967583401882e-01
7.640656814853298284e-01
7.614615773469364246e-01
7.608307065219218623e-01
7.580352433621102559e-01
7.552420226343499188e-01
7.532542704953741897e-01
7.510369258420847016e-01
7.454700871407760054e-01
7.426878746994000080e-01
7.415410674496749621e-01
7.408446754133971579e-01
7.335287121386117049e-01
7.323916122745897095e-01
7.261239242203739730e-01
7.251005244758089718e-01
7.193249534063195227e-01
7.187044481674715879e-01
7.131722771534957372e-01
7.098889796782871242e-01
7.061434355546944985e-01
7.034727198557277905e-01
7.005970101878125078e-01
6.986682484743373944e-01
6.964415090407527487e-01
6.957722059802391446e-01
6.939465827179308599e-01
6.913218397174389906e-01
6.835744260070457656e-01
6.814821842518690165e-01
6.776982276932953519e-01
6.760228429819875595e-01
6.730818213478713119e-01
6.717265771785260187e-01
6.691604319663402300e-01
6.681859725790919580e-01
6.657759760951497130e-01
6.653070821940842983e-01
6.628614673021385739e-01
6.577345840955295397e-01
6.563133523087877341e-01
6.558088303393108109e-01
6.546835109253329454e-01
6.542508910161429769e-01
6.530716385698743798e-01
6.485704176293162204e-01
6.474539795209831583e-01
6.466061719950129127e-01
6.459904891836786289e-01
6.427058735097512798e-01
6.416596717699556418e-01
6.408466849286031941e-01
6.394811256963598423e-01
6.384663921679226695e-01
6.374561650744853258e-01
6.367753059855244535e-01
6.354377159424573485e-01
6.344670955446667371e-01
6.335344725159957058e-01
6.329653163525277293e-01
6.316350588496341123e-01
6.306884956601137571e-01
6.298105337971277029e-01
6.293141443189642636e-01
6.280090075699336083e-01
6.270803121287759074e-01
6.262467455987974496e-01
6.257988459000803916e-01
6.245496383974022958e-01
6.236390947629854020e-01
6.228514324892815424e-01
6.224474800825600118e-01
6.212770540826687560e-01
6.203917598452336479e-01
6.196584513040952480e-01
6.193088455406521309e-01
6.182195128577799847e-01
6.173677842630007628e-01
6.166954629771920215e-01
6.164152203284497533e-01
6.153895776907484239e-01
6.145785848087726988e-01
6.139709165134511482e-01
6.137766681128862256e-01
6.127863627579656081e-01
6.120220966097467130e-01
6.114792783838668422e-01
6.110272051719305431e-01
6.104541048256847402e-01
6.102429197688700180e-01
6.092899206086007657e-01
6.084801235423461518e-01
6.079191819077716108e-01
6.077451315625421735e-01
6.068744739586370285e-01
6.061081803687932146e-01
6.056111191109444514e-01
6.051942519340457460e-01
6.046795541586584832e-01
6.044917521156164542e-01
6.036947732318379556e-01
6.029079488390798325e-01
6.024169687424202335e-01
6.019986583060518148e-01
6.014981649082936643e-01
6.012961156019892561e-01
6.005978405844275558e-01
5.998159670836024082e-01
5.993547706959342358e-01
5.989661339265203166e-01
5.985061883568020269e-01
5.983403468695258631e-01
5.977220108579528457e-01
5.969771565703143601e-01
5.960695744891378878e-01
5.958637344253886470e-01
5.952854893184338358e-01
5.943635994244458320e-01
5.937372569336147876e-01
5.933261150773102566e-01
5.928675508174768849e-01
5.920814978722718225e-01
5.915682602430967219e-01
5.912988164902760468e-01
5.909734523939791373e-01
5.903149489580391540e-01
5.896315649538345083e-01
5.893571971665315656e-01
5.887717206979690143e-01
5.884503921244721436e-01
5.881477583781430374e-01
5.874894281732501167e-01
5.868514828149252738e-01
5.864476438949085546e-01
5.858414303906130938e-01
5.857155157934577083e-01
5.854381553021752449e-01
5.848188289354591118e-01
5.842067877093950479e-01
5.838463278120488154e-01
5.832807195210611972e-01
5.829868019448393168e-01
5.815314648272212894e-01
5.812804993439828483e-01
5.810529699928483893e-01
5.806828170632601926e-01
5.801846939224442057e-01
5.795887963115124997e-01
5.791575560492616681e-01
5.788665141296837069e-01
5.783439739555440440e-01
5.780927939201548904e-01
5.776687036593389779e-01
5.774480908909429555e-01
5.769300929499123765e-01
5.762772649298469885e-01
5.757249506393513627e-01
5.754997533389670794e-01
5.741580152971709206e-01
5.737621847276036524e-01
5.726350867975450454e-01
5.723443109571554333e-01
5.712161534981563538e-01
5.708335827988920697e-01
5.697401358393554549e-01
5.694764639675193862e-01
5.683588833300129428e-01
5.677504717543310209e-01
5.670900763859689775e-01
5.668563504557706523e-01
5.660021554992602510e-01
5.654914050613054632e-01
5.648813001953765234e-01
5.644089979365661813e-01
5.638756524038041062e-01
5.634250694972390283e-01
5.631947469453405519e-01
5.630443420499989804e-01
5.624433533860574430e-01
5.620037363228818084e-01
5.614834812382490936e-01
5.610694239761248037e-01
5.605858126819375231e-01
5.601926921303249651e-01
5.597345027828700692e-01
5.593655102398207291e-01
5.589289071482899107e-01
5.585924348503616965e-01
5.581778695308017291e-01
5.578896238961065235e-01
5.575010189711019359e-01
5.566498364191723169e-01
5.562699245987532404e-01
5.559998864677431207e-01
5.556806872623007987e-01
5.549192920369342419e-01
5.545900283905985662e-01
5.543939045970560642e-01
5.536670116513255913e-01
5.533359709641074708e-01
5.530304421969215456e-01
5.528252369174405656e-01
5.521917669097108350e-01
5.518706122030253569e-01
5.515849224681464991e-01
5.514056749197906449e-01
5.507985275344130516e-01
5.505059666741547453e-01
5.502612426757197417e-01
5.497233902595127786e-01
5.495110342328958231e-01
5.489724164615655821e-01
5.484875098443020569e-01
5.482303446671361602e-01
5.477996006119850714e-01
5.475087956585313886e-01
5.472787658308579939e-01
5.468367291235303185e-01
5.464222451842682959e-01
5.461713596545100247e-01
5.457804695167749465e-01
5.455109671231530566e-01
5.453204099702169128e-01
5.449064248562797141e-01
5.445046934241802861e-01
5.443263970924083761e-01
5.439287821226508335e-01
5.437553927177234403e-01
5.433615930684730921e-01
5.432013600033990253e-01
5.428085359366399132e-01
5.426708965192662548e-01
5.422749541996668698e-01
5.419366577334240320e-01
5.415804916897385413e-01
5.414198305353610241e-01
5.410560530012683556e-01
5.407342722282009184e-01
5.403944284882343796e-01
5.402492844907668124e-01
5.398993128194725655e-01
5.395910529972686165e-01
5.392598363209984980e-01
5.389600460850445529e-01
5.386393597901981689e-01
5.383470302670756436e-01
5.380348520552321601e-01
5.377507482611465495e-01
5.374465044380335454e-01
5.371725707989976062e-01
5.368767343779420331e-01
5.366162906597677917e-01
5.363302518164878574e-01
5.360884733871045249e-01
5.358144796186402603e-01
5.355991574995371263e-01
5.353401515539443212e-01
5.351627459810798237e-01
5.349218051553182862e-01
5.344961534354020216e-01
5.342629651869470475e-01
5.338685603560312520e-01
5.336558668760554847e-01
5.332804627342212500e-01
5.330941724182963748e-01
5.327335114929585558e-01
5.323217234450878799e-01
5.322004551578568554e-01
5.318050280638474403e-01
5.316705458664549022e-01
5.312911995038771540e-01
5.311497152105271180e-01
5.307852128623313792e-01
5.306415238727266726e-01
5.302897824541580318e-01
5.301477032263668399e-01
5.298064485664401024e-01
5.296693636239979686e-01
5.293363673513266088e-01
5.292075449109341356e-01
5.288806390584719352e-01
5.287634072406566244e-01
5.284403997360006544e-01
5.283382598083999904e-01
5.280168168703504028e-01
5.277692922617791549e-01
5.274750712163475130e-01
5.272402381350125289e-01
5.269639735678239845e-01
5.267404979580787572e-01
5.264783134601928039e-01
5.259848422667431356e-01
5.257158996216246827e-01
5.255171382191718976e-01
5.253522429754331480e-01
5.251109575559842479e-01
5.248763969985807964e-01
5.246871374418792255e-01
5.244785561637256288e-01
5.241061749163795636e-01
5.238633259511986662e-01
5.236960603096836309e-01
5.234643121516501241e-01
5.233339423671626855e-01
5.231332646853329438e-01
5.229738631237610402e-01
5.227642093213501484e-01
5.223348560778532379e-01
5.221252312575778154e-01
5.219175610399776621e-01
5.216196278948543874e-01
5.214901280845933851e-01
5.213094244261534671e-01
5.210293228039984958e-01
5.208137355440455307e-01
5.206904706186610277e-01
5.205077809059006633e-01
5.202529060518544801e-01
5.200463998799333964e-01
5.199415044334116942e-01
5.197742731339159983e-01
5.195230781797509634e-01
5.193355532795647100e-01
5.191531784461923538e-01
5.190103197516727773e-01
5.187587325794613680e-01
5.185921516448082080e-01
5.184304048910181040e-01
5.179454114163697387e-01
5.177942195537975634e-01
5.176301247274549544e-01
5.174248421223346384e-01
5.172559552935754867e-01
5.171026893144948788e-01
5.166900549427773104e-01
5.165503420375419097e-01
5.164069051943133148e-01
5.162204234170190142e-01
5.160876361061293993e-01
5.159809801146020281e-01
5.155071889444766686e-01
5.153107095911702018e-01
5.152036138074309601e-01
5.150359823975350082e-01
5.148463755609593573e-01
5.146615801338229046e-01
5.144957315514642193e-01
5.143709699711573879e-01
5.140076700209303961e-01
5.139192524561853048e-01
5.135776712147120948e-01
5.134087888375390429e-01
5.131130659197273847e-01
5.130122029470418621e-01
5.127076905920203709e-01
5.125465913075123447e-01
5.122641849695764860e-01
5.120974980693213663e-01
5.118322293592675321e-01
5.117495369209430489e-01
5.114545301565841529e-01
5.113224027100693458e-01
5.110289001479549897e-01
5.108975795745283044e-01
5.106083142199732139e-01
5.104872474080884848e-01
5.101953375692012127e-01
5.100900714614912124e-01
5.097891604089433981e-01
5.097067303038693709e-01
5.093899545238292914e-01
5.092600760526799775e-01
5.089480658126803725e-01
5.088184926928634999e-01
5.085160857050228245e-01
5.083979990947112837e-01
5.080962774557912232e-01
5.079965365535570321e-01
5.076871311810328136e-01
5.074755975218047110e-01
5.072813511596289127e-01
5.071894721508031223e-01
5.069521282227583692e-01
5.067630493100260258e-01
5.066596877047754299e-01
5.065774278463194280e-01
5.063676630214617447e-01
5.061904165863627680e-01
5.060980461042303702e-01
5.058967430917196140e-01
5.058011187260590402e-01
5.057209471428788516e-01
5.055192426737534772e-01
5.053450846840569222e-01
5.052564762812683519e-01
5.050554995954463777e-01
5.049636609630721029e-01
5.048790931077905553e-01
5.046804146437778860e-01
5.045073209975194928e-01
5.044052996416656942e-01
5.042628909700122009e-01
5.041767425823421300e-01
5.039698188431451786e-01
5.037989282674492086e-01
5.037050259382799267e-01
5.035026454964817155e-01
5.033331845773073576e-01
5.031634078145220679e-01
5.030065628127573518e-01
5.028495553874017254e-01
5.027659186950439452e-01
5.025748536135147271e-01
5.024170692306955122e-01
5.022543385366476931e-01
5.021052093443892916e-01
5.019519560806245950e-01
5.018079377576073474e-01
5.016608025842904661e-01
5.015203132915101447e-01
5.013773325382200330e-01
5.012394217925573159e-01
5.010994348444011148e-01
5.009635922926594098e-01
5.008758854126590387e-01
5.007950110819961997e-01
5.006476695426713697e-01
5.005139896260453192e-01
5.003760095246131412e-01
5.002470504525150519e-01


==> figures/reconstruction_sen8_GDE_armijo_loss_list.txt <==
3.994648848686805032e+00
3.669952166459033105e+00
2.932520949025056112e+00
1.393617467012715050e+00
9.427747548234213237e-01
9.045801395746692064e-01
8.729844463745719541e-01
8.618723880393855952e-01
8.408089087308373566e-01
8.364058324577641201e-01
8.274765776726632494e-01
8.264677922667287291e-01
8.225328290226089356e-01
8.203563115454914900e-01
8.193391792204602897e-01
8.181791680863813587e-01
8.163317463853958511e-01
8.155297718543046415e-01
8.153991994938381005e-01
8.148665990110306456e-01
8.139117099223741603e-01
8.134635350616468141e-01
8.128174347840474434e-01
8.124349295669587301e-01
8.119504345173902404e-01
8.116180523739565666e-01
8.112276693990553289e-01
8.109323611670837817e-01
8.106012091177225987e-01
8.103337146998019769e-01
8.100424668664513161e-01
8.100149818330073526e-01
8.096906245869772700e-01
8.094536587594759469e-01
8.091767175222258635e-01
8.089560492469838326e-01
8.087088003509877998e-01
8.085015099177013109e-01
8.082755780967388892e-01
8.080796129090102031e-01
8.078697848916797097e-01
8.078381504901973598e-01
8.076067038409990850e-01
8.074265803932383356e-01
8.072178854029287143e-01
8.070463483931527016e-01
8.068525837768953934e-01
8.066885692411764897e-01
8.065063151298524913e-01
8.063491889038659766e-01
8.061762010708649617e-01
8.060255683902434187e-01
8.058603116258307164e-01
8.057159997983546207e-01
8.055574017728631686e-01
8.054194805526471157e-01
8.052667926102881069e-01
8.051356317942450769e-01
8.049883512989940426e-01
8.048647295135809010e-01
8.047225593112495856e-01
8.046078494278353643e-01
8.044706764844737901e-01
8.043671499490284704e-01
8.042350208810806755e-01
8.041463385364386873e-01
8.040193892400866460e-01
8.039513803932786251e-01
8.038296249918410741e-01
8.037914906200245291e-01
8.036742612853093881e-01
8.034128243534257585e-01
8.033177096095104330e-01
8.030914751970459342e-01
8.030129545910902333e-01
8.028068143997932893e-01
8.027453106200336252e-01
8.025512943889345774e-01
8.023297525548966913e-01
8.022913961944968531e-01
8.022430707918912773e-01
8.020515352162225220e-01
8.018196719357848501e-01
8.017912122128338925e-01
8.015416481706660878e-01
8.014832756211403009e-01
8.014043234698229323e-01
8.011561535761273500e-01
8.010726135333764431e-01
8.007795052380999312e-01
8.006875166065864358e-01
8.003203295353014113e-01
8.002266795066799165e-01
7.997717137222460915e-01
7.987788219760246777e-01
7.979932065046516643e-01
7.975003874416912719e-01
7.965606915510032859e-01
7.943297494120861169e-01
7.928102635476190763e-01
7.920494856484057156e-01
7.916712278912627632e-01
7.866558375602318298e-01
7.861108226683346523e-01
7.804943790462394171e-01
7.799031227110267972e-01
7.743385399042912454e-01
7.737754636247914375e-01
7.687002128916287091e-01
7.681823987496165795e-01
7.637618206536022081e-01
7.633021879668832055e-01
7.595084549676323071e-01
7.591332775811029387e-01
7.558552551356141347e-01
7.556092119261649254e-01
7.527188206291300920e-01
7.509718479149578574e-01
7.491302604920417885e-01
7.477675709695954520e-01
7.464368486869122910e-01
7.454388837424672509e-01
7.444777591870325173e-01
7.439758340099470457e-01
7.433512936098107815e-01
7.422373511402067248e-01
7.395345783531102057e-01
7.387715448283364017e-01
7.370897031911592956e-01
7.365051246210307934e-01
7.352105533638837453e-01
7.335034965802097462e-01
7.332036029434825242e-01
7.329919150324064603e-01
7.321743864422221026e-01
7.317802173206970906e-01
7.309782876141067698e-01
7.295240774789966132e-01
7.288136581013123783e-01
7.284229849288509362e-01
7.278294122547067646e-01
7.277547129450555596e-01
7.271640795877375441e-01
7.259034023559689519e-01
7.252420651225661707e-01
7.248581533270634925e-01
7.243325134711504631e-01
7.239983542393166882e-01
7.235385280743695802e-01
7.223815303827885170e-01
7.217873127136010813e-01
7.215305338009951885e-01
7.211281479474016542e-01
7.201278031671416446e-01
7.195430866345691179e-01
7.192179375847767009e-01
7.188348677654659014e-01
7.179303752221429802e-01
7.177242268626350397e-01
7.174498294933380205e-01
7.168638812166646668e-01
7.158279025574738608e-01
7.152883686733222390e-01
7.151404688862628145e-01
7.149089272668535111e-01
7.138490405802326855e-01
7.132928366030460987e-01
7.130090521638939860e-01
7.127187915060356760e-01
7.114513699117809287e-01
7.107356500408559263e-01
7.095781376693039988e-01
7.091130471792579382e-01
7.086816243948870220e-01
7.082046359283699077e-01
7.065333908597017931e-01
7.053335848376827144e-01
7.034650036761741498e-01
7.017455205161645670e-01
7.013919255633791483e-01
6.995851549917830869e-01
6.972546348326884580e-01
6.950923531439282543e-01
6.947607031137260636e-01
6.921249130223036117e-01
6.896731297568170493e-01
6.872390193598746366e-01
6.862429520560408003e-01
6.837262870643514567e-01
6.824313888223941804e-01
6.796978744113133519e-01
6.787542479042977250e-01
6.760652829287135956e-01
6.742934963169154861e-01
6.720857557658247439e-01
6.716316968766886664e-01
6.694596411994515606e-01
6.684732889834558156e-01
6.662732730934224357e-01
6.647321013094895648e-01
6.628261544249911541e-01
6.625194010022739111e-01
6.607357999891934064e-01
6.599684899804074689e-01
6.580970043958563886e-01
6.568189401303807795e-01
6.551313400594279690e-01
6.540497390117306908e-01
6.527276009575291305e-01
6.522604233405592256e-01
6.508341236128238894e-01
6.499509608164182328e-01
6.484408270945690722e-01
6.476899550381954862e-01
6.464956767071018406e-01
6.455955010766809554e-01
6.440917224257833862e-01
6.432137571379615837e-01
6.420591373125860146e-01
6.411179324325417817e-01
6.395565252011108370e-01
6.385148250404230064e-01
6.372573700450753220e-01
6.368834266464910021e-01
6.353158982947931799e-01
6.300700204710093510e-01
6.284369846484763045e-01
6.282124332945913103e-01
6.270591075754038402e-01
6.219947754063388512e-01
6.199354434098682809e-01
6.183872476732634738e-01
6.172467937966195084e-01
6.121216764137158428e-01
6.101964122622098863e-01
6.090783626768482284e-01
6.058249537338460389e-01
6.047701160870562198e-01
6.028445351631657179e-01
6.019327421196758454e-01
6.008328129055559019e-01
5.948017495024978674e-01
5.933959099495359490e-01
5.925428589571365423e-01
5.891936816673842836e-01
5.886737727367420403e-01
5.877336704140967427e-01
5.825273029730198004e-01
5.814926124152147713e-01
5.806948798767478381e-01
5.781739041648238375e-01
5.777750029647726882e-01
5.750602304939929077e-01
5.746904224315591003e-01
5.719819242584740504e-01
5.715971590040017647e-01
5.689752950139987941e-01
5.685899256312911820e-01
5.660653319083749357e-01
5.657067753929286846e-01
5.632571721600576620e-01
5.629488315729259673e-01
5.605395854049396442e-01
5.592992406724286436e-01
5.572031221670099566e-01
5.560833974380725575e-01
5.541736042570006848e-01
5.531577403689171835e-01
5.512912164761685219e-01
5.481787827371312760e-01
5.473103127501826037e-01
5.465713775960002740e-01
5.451657287999597257e-01
5.441778997642755522e-01
5.424089175761570569e-01
5.389505736502512301e-01
5.381206728464824618e-01
5.375619693818557421e-01
5.358083731135643291e-01
5.346316667015483803e-01
5.321046430933754623e-01
5.306921996926604601e-01
5.277733851205563820e-01
5.261002705534026935e-01
5.231844403043027780e-01
5.213355915394324303e-01
5.185423168600065136e-01
5.165974388209618740e-01
5.139560625957370066e-01
5.119863345963451273e-01
5.094895587652243929e-01
5.075490447075843292e-01
5.051726573109647234e-01
5.033029018109526076e-01
5.010197597335140918e-01
4.992591287205923600e-01
4.970300146271887098e-01
4.953970363601613580e-01
4.931491110589086846e-01
4.916205128040248562e-01
4.892844943479318087e-01
4.878247229634954385e-01
4.853837493720885021e-01
4.839762457745984126e-01
4.814380018959493190e-01
4.800908037053456812e-01
4.774630633775184818e-01
4.762073091785407608e-01
4.734888526033872447e-01
4.723635016994546798e-01
4.695432540941055777e-01
4.685821435824045200e-01
4.656398194388592926e-01
4.648565229887720585e-01
4.617705804550640281e-01
4.584253056557493489e-01
4.559371362606647327e-01
4.532168055415197738e-01
4.514652812852225083e-01
4.413246704235112561e-01
4.401513971897833000e-01
4.395282681472186259e-01
4.373597110486830419e-01
4.359897099967214307e-01
4.338162957832452093e-01
4.330062130352186345e-01
4.314133192808695672e-01
4.297784424811749160e-01
4.287377249118747291e-01
4.280712316532334638e-01
4.266339859978030002e-01
4.251056019360227589e-01
4.242374895556103587e-01
4.236881603585541112e-01
4.222628511087798131e-01
4.207645219012207671e-01
4.199519579455094354e-01
4.193546959078264802e-01
4.179507453437615316e-01
4.164734666381106343e-01
4.155867497790140530e-01
4.148379406516881640e-01
4.135038681775081160e-01
4.120791172080084941e-01
4.111427197079327023e-01
4.103509562727266080e-01
4.092017154741537377e-01
4.078946316630980284e-01
4.070162395461413563e-01
4.062650059283076098e-01
4.052666541770782449e-01
4.040353327896230029e-01
4.031509976726318500e-01
4.023804437466750872e-01
4.014558395238652655e-01
4.009917361121599355e-01
4.000708580705911732e-01
3.987556655871729028e-01
3.980002906450342270e-01
3.973595700358378835e-01
3.965221936413436676e-01
3.954839766863232908e-01
3.948654332260737032e-01
3.943746624818426083e-01
3.936493096333833486e-01
3.926485248500087288e-01
3.921282987211111570e-01
3.917070230664692065e-01
3.909708868557108530e-01
3.900834500693324269e-01
3.889470768282080049e-01
3.883618067534438389e-01
3.876905568166372218e-01
3.867201271190347511e-01
3.861041810292827892e-01
3.856592840275155365e-01
3.851117196130414144e-01
3.843010470073444651e-01
3.834143784691576018e-01
3.830153626078442453e-01
3.823913605987156461e-01
3.814973329547459158e-01
3.808593409982840017e-01
3.803969377942906793e-01
3.799235294659367157e-01
3.791725565328033509e-01
3.787222167577337650e-01
3.784164542190745495e-01
3.780308457190525440e-01
3.774159838852467197e-01
3.766815845771726567e-01
3.759306149132968788e-01
3.753062168190967607e-01
3.751289556028165606e-01
3.747804734937528193e-01
3.741180979033966736e-01
3.737732710819257620e-01
3.733541885369549007e-01
3.728185221289279649e-01
3.725690590506128830e-01
3.722535373872871145e-01
3.715491455213137950e-01
3.711406727476712630e-01
3.709263489496197330e-01
3.692134416345935755e-01
3.690392720548453243e-01
3.687857467382151255e-01
3.683185618545961049e-01
3.678353899135378691e-01
3.672162318486130173e-01
3.666930475661061006e-01
3.665162014865501749e-01
3.653195510296858295e-01
3.651378144385353242e-01
3.640269652106941645e-01
3.638920899623912519e-01
3.628181592925152077e-01
3.625072383111184182e-01
3.615714634811268979e-01
3.614410051618722197e-01
3.604891661792879454e-01
3.602191500212250652e-01
3.593495117528865412e-01
3.590802729717731956e-01
3.582685213801696800e-01
3.580156058196570235e-01
3.572342194736956578e-01
3.569989999278002646e-01
3.562286091339152416e-01
3.560043165360094464e-01
3.552261341844690223e-01
3.550098057688764186e-01
3.542316683499204255e-01
3.540760056447980753e-01
3.533031454481307398e-01
3.531979872387855934e-01
3.524135242699332760e-01
3.522271385633077845e-01
3.514888556419986099e-01
3.513100961583141002e-01
3.506125398819872618e-01
3.502007955790957805e-01
3.500244278286412936e-01
3.498531452012494936e-01
3.497259308337719030e-01
3.494936280636677384e-01
3.493512436196233306e-01
3.490794768559876138e-01
3.489019010171227064e-01
3.487949098044039187e-01
3.486365421220685712e-01
3.483449436950015188e-01
3.481482446801351660e-01
3.479618719558533746e-01
3.477932143532388998e-01
3.475902011186748908e-01
3.472158143215651749e-01
3.470992040017201741e-01
3.469681106354178812e-01
3.467996016638774104e-01
3.464110052839099452e-01
3.461894803786541019e-01
3.459939969385701364e-01
3.457683487161896108e-01
3.456202031297693766e-01
3.454226602170307747e-01
3.452459979598738182e-01
3.449187868279051106e-01
3.446849075891334491e-01
3.443774799253376262e-01
3.442531925500199597e-01
3.440987274268260121e-01
3.436670380148957316e-01
3.434740667202446640e-01
3.433206553003202988e-01
3.431913567781112451e-01
3.428369068761368821e-01
3.426161258634610185e-01
3.424397136552744247e-01
3.422442746912099931e-01
3.421269693652591037e-01
3.420396310906189119e-01
3.416787791415339948e-01
3.414795484215182308e-01
3.413598569362432111e-01
3.412220763315601535e-01
3.408735640406237999e-01
3.407105422390481198e-01
3.404367963277804554e-01
3.403337302969043909e-01
3.402027394449919639e-01
3.400518606223251195e-01
3.399320130974144982e-01
3.397906630640205039e-01
3.394744170063051514e-01
3.393977157575857051e-01
3.392914658449852627e-01
3.390788118421333985e-01
3.387872979736671897e-01
3.386009686947101249e-01

